Suspensions of non-Brownian rods: droplet pinch-off, onset of heterogeneity and effective extensional viscosity

The stretching and pinch-off of a liquid bridge is a simple way to probe when a suspension of particles stops behaving as a continuum. In this study, we consider density-matched suspensions of rigid nylon fibers with aspect ratios (length over diameter) ranging from 2 to 84, and volume fractions $\phi$ spanning the dilute to dense regimes. High-speed imaging of pendant-drop breakup reveals three successive regimes, as previously observed for spherical particles: an equivalent-fluid regime at early times, a dislocation regime corresponding to the separation of the rods, and a final regime controlled by the interstitial liquid once the neck is devoid of rods. The thresholds between these regimes follow the previously proposed scaling for spherical particles, in which the rod length, rather than the rod diameter, is used as the relevant discrete scale. In the equivalent-fluid regime, pinch-off also leads to an effective extensional viscosity that increases with both volume fraction and aspect ratio. This viscosity is not equal to the shear viscosity measured in a parallel-plate rheometer, but both sets of data are well described by Mills' law using a critical volume fraction $\phi_c$. Finally, the critical volume fraction $\phi_c$ decreases monotonically with the aspect ratio and is well captured by an empirical law. These results show that pinch-off is a sensitive probe of continuum breakdown in anisotropic suspensions and that, for rigid rods, the rod length controls the onset of heterogeneous thinning.

==> data/README.txt <==
This archive contains the data presented in the manuscript: Pinch-off of non-Brownian rod suspensions: onset of heterogeneity and effective extensional viscosity, by Thiévenaz, Vani and Sauret.

- dislocation.csv contains the data relative to the dislocation regime (Δt, ηr and h^star), shown in Figures 3 to 5.
- phi_star_vs_aspect_ratio.csv contains the data displayed in Figure 8.
- the rheology/ folder contains the complete viscosity measurements performed during this study.


==> data/dislocation.csv <==
# Experiment,Rods, Volume fraction φ ,Δt/ηe,(Δt/ηr)_std, ηr, ηr_std,h^star, h^star_std 
#,,,,,,,,
2022-05-17_011_PWZ-45-46.2-8.8_phi2.2%_d50um_L100um_h0=5.5mm_2kfps,50x100,2.2,-8.933634124684906,10.033345176877338,1.1606582296665315,0.1973212527436664,1.0866733877436343,0.2578636073586192
2022-05-17_016_PWZ-45-46.2-8.8_phi4.4%_d50um_L100um_h0=5.5mm_2kfps,50x100,4.4,-30.029375315367265,40.951173384912,2.44222951527605,3.180594836813981,1.1619517261113004,0.24167780204230613
2022-05-17_021_PWZ-45-46.2-8.8_phi8.9%_d50um_L100um_h0=5.5mm_2kfps,50x100,8.9,-21.939296941648614,15.775943943981533,1.522035707688457,0.45842514306202237,1.1941178823555185,0.24588948737186817
2022-05-17_026_PWZ-45-46.2-8.8_phi22.0%_d50um_L100um_h0=5.5mm_2kfps,50x100,22.0,-23.318130157167097,7.7254851687790325,1.5409628653587606,0.258719712585412,1.2578156210326736,0.30615002858076
2022-05-17_031_PWZ-45-46.2-8.8_phi31.1%_d50um_L100um_h0=5.5mm_2kfps,50x100,31.1,-49.197978591582384,6.575439006667659,2.872415653641553,0.6222529747519212,1.4706835184608724,0.2140038317413968
2022-05-17_036_PWZ-45-46.2-8.8_phi35.5%_d50um_L100um_h0=5.5mm_2kfps,50x100,35.5,-65.58022006309125,5.9047866363961,5.207108287049174,1.2492675051201705,1.6243019863442039,0.1258286135980208
2022-05-17_041_PWZ-45-46.2-8.8_phi39.9%_d50um_L100um_h0=5.5mm_2kfps,50x100,39.9,-70.2471863458099,17.826944110417394,6.469222727373623,3.403131706107726,1.707901591887229,0.1612445424475999
2022-05-17_046_PWZ-45-46.2-8.8_phi2.0%_d50um_L200um_h0=5.5mm_2kfps,50x200,2.0,7.832240487725431,18.825670501659843,0.952129046193256,0.22644821396722603,1.3156618704410454,0.3848732745982764
2022-05-17_051_PWZ-45-46.2-8.8_phi4.0%_d50um_L200um_h0=5.5mm_2kfps,50x200,4.0,-9.75641439494811,11.998589764897536,1.1903615783221932,0.23744565707570084,1.4138017371115075,0.3440130811466335
2022-05-17_056_PWZ-45-46.2-8.8_phi8.1%_d50um_L200um_h0=5.5mm_2kfps,50x200,8.1,35.183204333590204,117.14576867229428,1.3794228518562721,0.46367533662806215,1.46210304780828,0.31601037957636796
2022-05-17_061_PWZ-45-46.2-8.8_phi18.2%_d50um_L200um_h0=5.5mm_2kfps,50x200,18.2,-33.74707145252994,9.529272654477037,1.778526731887445,0.4336722412481439,1.4751159198269812,0.45824726949541156
2022-05-17_066_PWZ-45-46.2-8.8_phi28.3%_d50um_L200um_h0=5.5mm_2kfps,50x200,28.3,-57.962540568513305,11.716597410829863,3.3784266128261673,1.292217638493108,1.8319292321160174,0.43154740179961604
2022-05-17_071_PWZ-45-46.2-8.8_phi32.3%_d50um_L200um_h0=5.5mm_2kfps,50x200,32.3,-64.7423815801648,12.146448831524468,3.5467024953462127,1.0810607162386183,1.9593039565560435,0.4996388695848207
2022-05-17_076_PWZ-45-46.2-8.8_phi36.3%_d50um_L200um_h0=5.5mm_2kfps,50x200,36.3,-82.90623791826567,15.821818280312337,9.695772175114103,4.831893454331771,2.2212965367719764,0.38455646330465476
2022-05-17_081_PWZ-45-46.2-8.8_phi1.6%_d50um_L400um_h0=5.5mm_2kfps,50x400,1.6,-10.295744346863614,11.660088605192588,1.160990093134196,0.2000848711052179,1.718288420099462,0.4889679335089372
2022-05-17_086_PWZ-45-46.2-8.8_phi3.2%_d50um_L400um_h0=5.5mm_2kfps,50x400,3.2,-19.288748658682852,17.57263227011077,1.3939337535874312,0.4055411075767804,1.6461544788015814,0.484945808828162
2022-05-17_091_PWZ-45-46.2-8.8_phi6.3%_d50um_L400um_h0=5.5mm_2kfps,50x400,6.3,-22.778041124930706,14.271322416174598,1.511755383427069,0.3774628458017921,1.7809342435946762,0.5306344881366077
2022-05-17_096_PWZ-45-46.2-8.8_phi14.2%_d50um_L400um_h0=5.5mm_2kfps,50x400,14.2,-50.25446872971746,27.308212761143928,3.460213597168778,4.3381260252405776,1.9235868149599291,0.593641854971737
2022-05-17_101_PWZ-45-46.2-8.8_phi22.1%_d50um_L400um_h0=5.5mm_2kfps,50x400,22.1,-54.77658195452035,11.193385192469446,3.0466988534993726,0.820007316532393,2.178273204799075,0.6162314175697242
2022-05-17_106_PWZ-45-46.2-8.8_phi25.2%_d50um_L400um_h0=5.5mm_2kfps,50x400,25.2,-75.79489755425558,21.924439701928623,5.8209412039067825,3.45487145485292,2.448242485426248,0.558905179793488
2022-05-19_006_PWZ-45-46.2-8.8_phi0.7%_d50um_L1000um_h0=5.5mm_2kfps,50x1000,0.7,-28.29202532595778,19.14204141864803,1.6694354233239141,0.5048181766518978,2.1024206658823705,0.6978114645088539
2022-05-19_011_PWZ-45-46.2-8.8_phi1.4%_d50um_L1000um_h0=5.5mm_2kfps,50x1000,1.4,-18.97406711638212,19.487566226547365,1.4463895015309556,0.3852470558112458,2.072940002093199,0.6866517021023046
2022-05-19_016_PWZ-45-46.2-8.8_phi2.7%_d50um_L1000um_h0=5.5mm_2kfps,50x1000,2.7,-23.47134094856524,20.409056651170435,1.626306389988646,0.4885290020014507,1.9769065289926562,0.7347706036580337
2022-05-19_021_PWZ-45-46.2-8.8_phi6.1%_d50um_L1000um_h0=5.5mm_2kfps,50x1000,6.1,-52.11391889030577,17.968443243017678,3.167771487105974,1.290868640361335,2.285200000000011,0.7033555004405587
2022-05-19_026_PWZ-45-46.2-8.8_phi9.5%_d50um_L1000um_h0=5.5mm_2kfps,50x1000,9.5,-46.46335848884898,18.891475235501115,3.155622260619845,1.2367449442661045,2.0242500000000136,0.7526947837603162
2022-05-19_031_PWZ-45-46.2-8.8_phi10.8%_d50um_L1000um_h0=5.5mm_2kfps,50x1000,10.8,-69.31148551350726,18.681870902646004,5.693111340082651,2.6911097538669657,2.518400000000008,0.5932701239738862
2022-05-19_036_PWZ-45-46.2-8.8_phi12.2%_d50um_L1000um_h0=5.5mm_2kfps,50x1000,12.2,-74.53701990790799,20.739448588497318,5.731981695260885,2.9017314245332178,2.4770000000000074,0.7145949901867397
2022-05-19_041_PWZ-45-46.2-8.8_phi0.4%_d50um_L1900um_h0=5.5mm_2kfps,50x1900,0.4,-34.83556719782823,29.66495767039589,2.0047326011409496,1.0627299088375421,2.4124000000000088,0.7038765800905638
2022-05-19_046_PWZ-45-46.2-8.8_phi0.8%_d50um_L1900um_h0=5.5mm_2kfps,50x1900,0.8,-41.30295355232641,13.981098602016976,2.201309333465113,0.5707028944314708,2.129800000000012,0.7480761725920618
2022-05-19_051_PWZ-45-46.2-8.8_phi1.6%_d50um_L1900um_h0=5.5mm_2kfps,50x1900,1.6,-65.24034343608045,26.172119108061395,3.8449690745448657,2.1270061891104737,2.5320000000000054,0.7724843040476531
2022-05-19_056_PWZ-45-46.2-8.8_phi3.2%_d50um_L1900um_h0=5.5mm_2kfps,50x1900,3.2,-63.775633277585044,30.887297314933257,5.936198651174536,2.8549981357290064,2.6276595744680913,0.5651819995550869
2022-05-19_061_PWZ-45-46.2-8.8_phi5.7%_d50um_L1900um_h0=5.5mm_2kfps,50x1900,5.7,-78.75878455258619,23.419704670297374,10.933761988570344,6.569130399284358,2.527419354838718,0.5712745667305016
2022-05-19_066_PWZ-45-46.2-8.8_phi6.5%_d50um_L1900um_h0=5.5mm_2kfps,50x1900,6.5,-78.88230660863405,70.1882126612358,15.807484962603814,5.99998522203944,2.7375757575757627,0.4072749819562336
2022-05-19_071_PWZ-45-46.2-8.8_phi0.2%_d20um_L1900um_h0=5.5mm_2kfps,20x1900,0.2,-48.26634267161425,27.18446002612994,2.6111271925008093,1.364781219433981,2.4900000000000073,0.6913233686199158
2022-05-19_076_PWZ-45-46.2-8.8_phi0.5%_d20um_L1900um_h0=5.5mm_2kfps,20x1900,0.5,-51.71704105954537,24.073299535620432,3.081635731295748,1.958370159084677,2.262200000000009,0.8504923044919254
2022-05-19_081_PWZ-45-46.2-8.8_phi0.9%_d20um_L1900um_h0=5.5mm_2kfps,20x1900,0.9,-49.89258861472798,17.762251463875,2.9676739137145702,1.0569503806521074,2.1876666666666784,0.7555513807074126
2022-05-19_086_PWZ-45-46.2-8.8_phi2.0%_d20um_L1900um_h0=5.5mm_2kfps,20x1900,2.0,-74.00826574208003,23.569381687195825,7.756041909818033,4.6761925351011735,2.4290243902439115,0.6095772420614568
2022-05-19_091_PWZ-45-46.2-8.8_phi3.2%_d20um_L1900um_h0=5.5mm_2kfps,20x1900,3.2,-80.05771023622142,12.524138220315896,11.08602435777735,5.517980339079306,2.53470588235295,0.4594705091612737
2022-05-19_096_PWZ-45-46.2-8.8_phi3.6%_d20um_L1900um_h0=5.5mm_2kfps,20x1900,3.6,150.48844406966487,377.20553461241775,9.664963112720844,6.9530568482959865,2.8780952380952405,0.2686761025334395
2022-05-19_101_PWZ-45-46.2-8.8_phi0.4%_d20um_L760um_h0=5.5mm_2kfps,20x760,0.4,-17.44260918447183,20.83012426780673,1.4174890998727223,0.42936303790334707,1.8477798984557248,0.702506939467501
2022-05-19_106_PWZ-45-46.2-8.8_phi0.8%_d20um_L760um_h0=5.5mm_2kfps,20x760,0.8,-14.148901800755688,15.919925162829308,1.3624550143463008,0.2966264646524117,2.0463961072197825,0.596920899282305
2022-05-19_111_PWZ-45-46.2-8.8_phi1.6%_d20um_L760um_h0=5.5mm_2kfps,20x760,1.6,-45.862415264201,19.396613416818045,2.512197968195136,1.064395590885502,2.1306031337599354,0.6476703173683305
2022-05-19_116_PWZ-45-46.2-8.8_phi3.6%_d20um_L760um_h0=5.5mm_2kfps,20x760,3.6,-63.173137383867385,12.94701259840761,4.5411856155108685,1.8145268208542307,2.2511893463935655,0.6034580681372919
2022-05-19_121_PWZ-45-46.2-8.8_phi5.7%_d20um_L760um_h0=5.5mm_2kfps,20x760,5.7,-59.121034176185624,12.69653585321146,4.236278281924195,1.5398978883351309,2.171200000000013,0.6262990978757602
2022-05-19_126_PWZ-45-46.2-8.8_phi6.5%_d20um_L760um_h0=5.5mm_2kfps,20x760,6.5,-63.73001622971649,10.09757383238986,4.81210266866392,1.5124535748428154,2.4032000000000098,0.6033852500683042
2022-05-19_131_PWZ-45-46.2-8.8_phi7.3%_d20um_L760um_h0=5.5mm_2kfps,20x760,7.3,-67.63771071077974,10.932234401115412,5.51310577316163,1.8641807065644043,2.3326000000000118,0.5605383483759085
2022-05-19_136_PWZ-45-46.2-8.8_phi8.2%_d20um_L760um_h0=5.5mm_2kfps,20x760,8.2,-75.10906936092405,14.776518591459267,6.752700964763955,3.0152345158910654,2.463750000000008,0.653263681448761
2022-05-19_141_PWZ-45-46.2-8.8_phi0.7%_d20um_L400um_h0=5.5mm_2kfps,20x400,0.7,-8.788106155624407,16.204643836088014,1.29463280420026,0.3051493648044579,1.5606137541216591,0.548491896020352
2022-05-19_146_PWZ-45-46.2-8.8_phi1.4%_d20um_L400um_h0=5.5mm_2kfps,20x400,1.4,-7.189057904832706,13.197022079317636,1.260585303249862,0.23976814929368812,1.7305635148835208,0.4668259204457271
2022-05-19_151_PWZ-45-46.2-8.8_phi2.7%_d20um_L400um_h0=5.5mm_2kfps,20x400,2.7,-19.05396379902521,12.841673714517365,1.5423861684129099,0.3181281603490472,1.7342730728322635,0.4938560114041339
2022-05-19_156_PWZ-45-46.2-8.8_phi6.1%_d20um_L400um_h0=5.5mm_2kfps,20x400,6.1,-49.58996883721151,12.170158742477764,2.977153676334374,0.9826441310336588,1.8922439130237902,0.46185729397726155
2022-05-19_161_PWZ-45-46.2-8.8_phi9.5%_d20um_L400um_h0=5.5mm_2kfps,20x400,9.5,-48.34120708944946,11.07598993494968,3.0304431105185894,0.9699214279876889,1.9693453438491253,0.5467509853671928
2022-05-19_166_PWZ-45-46.2-8.8_phi10.8%_d20um_L400um_h0=5.5mm_2kfps,20x400,10.8,-54.957847543173614,10.253994253358776,3.574761602608612,1.1453278356746843,2.0717395109000676,0.5958288344818459
2022-05-19_171_PWZ-45-46.2-8.8_phi12.2%_d20um_L400um_h0=5.5mm_2kfps,20x400,12.2,-67.31012748826112,13.028984576740495,5.409012054317677,2.148639072032832,2.2323580202448317,0.5499195941226261
2022-05-19_176_PWZ-45-46.2-8.8_phi13.5%_d20um_L400um_h0=5.5mm_2kfps,20x400,13.5,-68.59600906328033,11.778326925937806,5.410983943688163,1.9523934065568915,2.3069535523228897,0.552398406949181
2022-05-19_181_PWZ-45-46.2-8.8_phi1.6%_d20um_L160um_h0=5.5mm_2kfps,20x160,1.6,6.4811074269369495,14.587332561963894,1.0688901396711294,0.21699374257666015,1.292625517385506,0.3182957115639483
2022-05-19_186_PWZ-45-46.2-8.8_phi3.2%_d20um_L160um_h0=5.5mm_2kfps,20x160,3.2,-8.651425967389882,13.391345751969828,1.2866872214269938,0.2586178382163665,1.3024675857781964,0.3355497578601424
2022-05-19_191_PWZ-45-46.2-8.8_phi6.3%_d20um_L160um_h0=5.5mm_2kfps,20x160,6.3,-31.1471923452067,20.15201372803008,1.9441318403901093,0.7717339686474798,1.3940129787535864,0.32429794942305784
2022-05-19_196_PWZ-45-46.2-8.8_phi14.2%_d20um_L160um_h0=5.5mm_2kfps,20x160,14.2,-43.549005346096784,17.78793734723599,2.6332360219929023,1.1556495706326588,1.6320685776706643,0.27030538285428235
2022-05-19_201_PWZ-45-46.2-8.8_phi22.1%_d20um_L160um_h0=5.5mm_2kfps,20x160,22.1,-59.503748157327735,13.159508449645527,4.1678457913126605,1.6928099690440892,1.9647340475265076,0.19206082369916044
2022-05-19_206_PWZ-45-46.2-8.8_phi25.2%_d20um_L160um_h0=5.5mm_2kfps,20x160,25.2,-57.72878649341734,11.325893254168962,3.655743213666899,1.4298867869806362,1.962829841129181,0.3926403443356262
2022-05-19_211_PWZ-45-46.2-8.8_phi28.4%_d20um_L160um_h0=5.5mm_2kfps,20x160,28.4,-69.65089720916663,6.863029999170885,5.211637410378046,1.3008966055206364,2.1978514189617817,0.28936406134832615
2022-05-19_216_PWZ-45-46.2-8.8_phi31.5%_d20um_L160um_h0=5.5mm_2kfps,20x160,31.5,-88.7048780194959,8.03652286698475,12.877150466818819,6.038093732883671,2.5071645789905967,0.2190794146663569


==> data/phi_star_vs_aspect_ratio.csv <==
# Best fit values of phi_star corresponding to Fig. 7 and 8.,,,,,
# The curves η = f(φ) were fitted with Mills' equation,,,,,
#,,,,,
# Rod, Real aspect ratio, φc (%; rheometer 1s-1),  φc (%; rheometer 100s-1),  φc (%; pinch-off),
20x160,6.8,35.1,40.9,41.5,
20x400,18.4,21.3,31.2,21.7,
20x760,30,14.5,22,12.6,
20x1900,84,2.4,8.8,5.1,
50x100,2.1,44.9,49.3,57.1,
50x200,4.4,42.1,47.6,49.7,
50x400,9,34.9,41.4,39.8,
50x1000,21.6,15.3,25,19.4,
50x1900,39.4,,,8.5 ,
# No rheometer data for 50x1900,,,,,


==> data/rheology/2022-06-24_01_fibres_D=50um_L=100um_phi=8_9__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-24_01_fibres_D=50um_L=100um_phi=8.9%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,0.35367,353.72,20.00,0.012985,Dy_auto
2,1.35,0.4756,352.27,20.00,0.017462,Dy_auto
3,1.82,0.63865,350.33,20.00,0.023448,Dy_auto
4,2.46,0.85555,347.59,20.00,0.031412,Dy_auto
5,3.32,1.1501,346.09,20.00,0.042228,Dy_auto
6,4.49,1.5451,344.37,20.00,0.056729,Dy_auto
7,6.06,2.0814,343.6,20.00,0.076421,Dy_auto
8,8.18,2.7989,342.22,20.00,0.10276,Dy_auto
9,11,3.7716,341.56,20.00,0.13848,Dy_auto
10,14.9,5.0811,340.82,20.00,0.18656,Dy_auto
11,20.1,6.8519,340.41,20.00,0.25157,Dy_auto
12,27.2,9.2383,339.95,20.00,0.33919,Dy_auto
13,36.7,12.454,339.43,20.00,0.45726,Dy_auto
14,49.5,16.8,339.14,20.00,0.61682,Dy_auto
15,66.9,22.657,338.76,20.00,0.83186,Dy_auto
16,90.3,30.54,338.22,20.00,1.1213,Dy_auto
17,122,41.159,337.61,20.00,1.5112,Dy_auto
18,165,55.453,336.9,20.00,2.036,Dy_auto
19,222,74.69,336.09,20.00,2.7423,Dy_auto
20,300,100.41,334.66,20.00,3.6867,Dy_auto


==> data/rheology/2022-06-24_02_fibres_D=50um_L=100um_phi=22__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-24_02_fibres_D=50um_L=100um_phi=22%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,0.62919,629.29,20.00,0.023101,Dy_auto
2,1.39,0.86929,626.77,20.00,0.031917,Dy_auto
3,1.92,1.1918,619.56,20.00,0.043759,Dy_auto
4,2.67,1.647,617.29,20.00,0.060469,Dy_auto
5,3.7,2.2638,611.76,20.00,0.083116,Dy_auto
6,5.13,3.128,609.5,20.00,0.11485,Dy_auto
7,7.12,4.3045,604.75,20.00,0.15804,Dy_auto
8,9.87,5.9433,602.05,20.00,0.21821,Dy_auto
9,13.7,8.1942,598.49,20.00,0.30086,Dy_auto
10,19,11.318,596.02,20.00,0.41555,Dy_auto
11,26.3,15.609,592.68,20.00,0.57309,Dy_auto
12,36.5,21.586,590.98,20.00,0.79256,Dy_auto
13,50.7,29.827,588.78,20.00,1.0951,Dy_auto
14,70.3,41.265,587.32,20.00,1.5151,Dy_auto
15,97.4,57.111,586.08,20.00,2.0969,Dy_auto
16,135,78.99,584.47,20.00,2.9002,Dy_auto
17,187,109.19,582.54,20.00,4.009,Dy_auto
18,260,150.98,580.77,20.00,5.5433,Dy_auto
19,361,208.44,578.11,20.01,7.653,Dy_auto
20,500,287.28,574.48,20.01,10.548,Dy_auto


==> data/rheology/2022-06-24_03_fibres_D=50um_L=100um_phi=31_1__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-24_03_fibres_D=50um_L=100um_phi=31.1%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 19
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,1.964,1964.1,20.00,0.072111,Dy_auto
2,1.44,2.7508,1912.3,20.00,0.101,Dy_auto
3,2.07,3.8314,1851.7,20.00,0.14067,Dy_auto
4,2.98,5.3201,1787.4,20.00,0.19533,Dy_auto
5,4.28,7.4661,1743.8,20.00,0.27412,Dy_auto
6,6.16,10.435,1694.3,20.00,0.38312,Dy_auto
7,8.86,14.621,1650.4,20.00,0.53681,Dy_auto
8,12.7,20.491,1608,20.00,0.75233,Dy_auto
9,18.3,28.67,1564.1,20.00,1.0527,Dy_auto
10,26.4,40.31,1528.8,20.00,1.48,Dy_auto
11,37.9,56.748,1496.2,20.00,2.0836,Dy_auto
12,54.6,79.957,1465.5,20.00,2.9357,Dy_auto
13,78.5,112.93,1439,20.00,4.1463,Dy_auto
14,113,159.29,1411,20.00,5.8484,Dy_auto
15,162,224.77,1384.2,20.00,8.2528,Dy_auto
16,234,316.96,1357,20.00,11.637,Dy_auto
17,336,445.88,1327,20.01,16.371,Dy_auto
18,483,624.61,1292.3,20.02,22.933,Dy_auto
19,695,864.94,1244.1,20.04,31.757,Dy_auto


==> data/rheology/2022-06-24_04_fibres_D=50um_L=100um_phi=35_5__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-24_04_fibres_D=50um_L=100um_phi=35.5%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,4.5905,4591,20.00,0.16854,Dy_auto
2,1.39,6.0961,4396,20.00,0.22382,Dy_auto
3,1.92,8.0819,4201.8,20.00,0.29673,Dy_auto
4,2.67,10.695,4008.9,20.00,0.39266,Dy_auto
5,3.7,14.147,3823.7,20.00,0.51944,Dy_auto
6,5.13,18.8,3663.6,20.00,0.69027,Dy_auto
7,7.12,24.876,3495.2,20.00,0.91333,Dy_auto
8,9.87,33.069,3350.2,20.00,1.2142,Dy_auto
9,13.7,43.954,3210.6,20.00,1.6138,Dy_auto
10,19,58.475,3079.7,20.00,2.147,Dy_auto
11,26.3,77.722,2951.4,20.00,2.8536,Dy_auto
12,36.5,103.43,2831.8,20.00,3.7974,Dy_auto
13,50.7,137.53,2715,20.00,5.0494,Dy_auto
14,70.3,181.45,2582.8,20.00,6.662,Dy_auto
15,97.4,242.06,2484.3,20.00,8.8875,Dy_auto
16,135,320.72,2373.3,20.00,11.775,Dy_auto
17,187,424.94,2267.3,20.01,15.602,Dy_auto
18,260,563.08,2166.3,20.01,20.674,Dy_auto
19,361,748.83,2077.1,20.02,27.494,Dy_auto
20,500,610.51,1221,20.02,22.415,Dy_auto


==> data/rheology/2022-06-24_05_fibres_D=50um_L=100um_phi=39_9__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-24_05_fibres_D=50um_L=100um_phi=39.9%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,13.222,13223,20.00,0.48546,Dy_auto
2,1.39,16.826,12133,20.00,0.61777,Dy_auto
3,1.92,21.424,11138,20.00,0.7866,Dy_auto
4,2.67,27.346,10251,20.00,1.004,Dy_auto
5,3.7,34.868,9424.2,20.00,1.2802,Dy_auto
6,5.13,44.186,8610.7,20.00,1.6223,Dy_auto
7,7.12,56.714,7968.8,20.00,2.0823,Dy_auto
8,9.87,72.935,7389.1,20.00,2.6779,Dy_auto
9,13.7,93.851,6855.4,20.00,3.4458,Dy_auto
10,19,121.36,6392,20.00,4.456,Dy_auto
11,26.3,157.01,5962.5,20.00,5.7646,Dy_auto
12,36.5,201.48,5516.6,20.00,7.3973,Dy_auto
13,50.7,260.19,5136.7,20.00,9.5532,Dy_auto
14,70.3,333.44,4746.4,20.00,12.242,Dy_auto
15,97.4,425.87,4371,20.00,15.636,Dy_auto
16,135,536.56,3970.7,20.00,19.7,Dy_auto
17,187,643.03,3431.1,20.01,23.61,Dy_auto
18,260,649.26,2497.8,20.01,23.838,Dy_auto
19,361,349.72,969.96,20.00,12.84,Dy_auto
20,500,311.68,623.33,20.00,11.444,Dy_auto


==> data/rheology/2022-06-24_06_fibres_D=50um_L=100um_phi=42_1__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-24_06_fibres_D=50um_L=100um_phi=42.1%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,26.288,26289,20.00,0.96518,Dy_auto
2,1.27,30.045,23578,20.00,1.1031,Dy_auto
3,1.62,34.709,21376,20.00,1.2744,Dy_auto
4,2.07,40.579,19611,20.00,1.4899,Dy_auto
5,2.64,47.482,18008,20.00,1.7433,Dy_auto
6,3.36,55.234,16440,20.00,2.028,Dy_auto
7,4.28,63.651,14867,20.00,2.337,Dy_auto
8,5.46,73.624,13495,20.00,2.7031,Dy_auto
9,6.95,86.834,12491,20.00,3.1882,Dy_auto
10,8.86,101.75,11486,20.00,3.7359,Dy_auto
11,11.3,120.57,10681,20.00,4.4269,Dy_auto
12,14.4,142.84,9930.3,20.00,5.2444,Dy_auto
13,18.3,169.34,9238.5,20.00,6.2173,Dy_auto
14,23.4,201.57,8630,20.00,7.4007,Dy_auto
15,29.8,240.01,8064.1,20.00,8.8122,Dy_auto
16,37.9,282.77,7455.8,20.00,10.382,Dy_auto
17,48.3,336.1,6954.6,20.00,12.34,Dy_auto
18,61.6,393.85,6395.5,20.00,14.461,Dy_auto
19,78.5,461.61,5882.4,20.00,16.948,Dy_auto
20,100,525.11,5251.2,20.00,19.28,Dy_auto


==> data/rheology/2022-06-24_07_fibres_D=20um_L=160um_phi=14_2__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-24_07_fibres_D=20um_L=160um_phi=14.2%_PWZ_h=1mm 2 1
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,0.7184,718.42,20.00,0.026376,Dy_auto
2,1.27,0.92604,726.72,20.00,0.034,Dy_auto
3,1.62,1.1138,685.93,20.00,0.040894,Dy_auto
4,2.07,1.4004,676.79,20.00,0.051416,Dy_auto
5,2.64,1.7671,670.17,20.00,0.06488,Dy_auto
6,3.36,2.2354,665.32,20.00,0.082076,Dy_auto
7,4.28,2.8223,659.17,20.00,0.10362,Dy_auto
8,5.46,3.6352,666.3,20.00,0.13347,Dy_auto
9,6.95,4.5608,656.02,20.00,0.16745,Dy_auto
10,8.86,5.6646,639.39,20.00,0.20798,Dy_auto
11,11.3,7.1535,633.66,20.00,0.26265,Dy_auto
12,14.4,9.0552,629.46,20.00,0.33247,Dy_auto
13,18.3,11.472,625.82,20.00,0.42119,Dy_auto
14,23.4,14.504,620.91,20.00,0.53251,Dy_auto
15,29.8,18.388,617.75,20.00,0.67511,Dy_auto
16,37.9,23.275,613.63,20.00,0.85455,Dy_auto
17,48.3,29.496,610.27,20.00,1.083,Dy_auto
18,61.6,37.342,606.3,20.00,1.371,Dy_auto
19,78.5,47.38,603.71,20.00,1.7396,Dy_auto
20,100,59.9,598.96,20.00,2.1993,Dy_auto


==> data/rheology/2022-06-24_08_fibres_D=20um_L=160um_phi=22_1__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-24_08_fibres_D=20um_L=160um_phi=22.1%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,1.9485,1948.8,19.99,0.07154,Dy_auto
2,1.27,2.3951,1879.8,19.99,0.087939,Dy_auto
3,1.62,2.9725,1830.7,19.99,0.10914,Dy_auto
4,2.07,3.6719,1774.6,19.99,0.13482,Dy_auto
5,2.64,4.5347,1719.9,20.00,0.1665,Dy_auto
6,3.36,5.6417,1679.1,20.00,0.20714,Dy_auto
7,4.28,6.9903,1632.7,20.00,0.25665,Dy_auto
8,5.46,8.7038,1595.4,20.00,0.31957,Dy_auto
9,6.95,10.834,1558.4,20.00,0.39778,Dy_auto
10,8.86,13.451,1518.3,20.00,0.49385,Dy_auto
11,11.3,16.701,1479.4,20.00,0.61317,Dy_auto
12,14.4,20.849,1449.4,20.00,0.76548,Dy_auto
13,18.3,25.963,1416.4,20.00,0.95326,Dy_auto
14,23.4,32.375,1386,20.00,1.1887,Dy_auto
15,29.8,40.301,1354,20.00,1.4797,Dy_auto
16,37.9,50.096,1320.8,20.00,1.8393,Dy_auto
17,48.3,62.411,1291.3,20.00,2.2915,Dy_auto
18,61.6,77.52,1258.7,20.00,2.8462,Dy_auto
19,78.5,96.218,1226,20.00,3.5327,Dy_auto
20,100,118.67,1186.6,20.00,4.3569,Dy_auto


==> data/rheology/2022-06-24_09_fibres_D=20um_L=160um_phi=25_2__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-24_09_fibres_D=20um_L=160um_phi=25.2%_PWZ_h=1mm 1
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,3.5669,3567.3,20.00,0.13096,Dy_auto
2,1.27,4.3108,3383,20.00,0.15827,Dy_auto
3,1.62,5.2604,3239.6,20.00,0.19314,Dy_auto
4,2.07,6.4194,3102.5,20.00,0.23569,Dy_auto
5,2.64,7.837,2972.3,20.00,0.28774,Dy_auto
6,3.36,9.5974,2856.5,20.00,0.35238,Dy_auto
7,4.28,11.754,2745.3,20.00,0.43154,Dy_auto
8,5.46,14.438,2646.5,20.00,0.53011,Dy_auto
9,6.95,17.764,2555.2,20.00,0.65221,Dy_auto
10,8.86,21.873,2469,20.00,0.80307,Dy_auto
11,11.3,26.841,2377.7,20.00,0.98547,Dy_auto
12,14.4,32.959,2291.3,20.00,1.2101,Dy_auto
13,18.3,40.537,2211.5,20.00,1.4884,Dy_auto
14,23.4,49.784,2131.4,20.00,1.8279,Dy_auto
15,29.8,61.092,2052.6,20.00,2.243,Dy_auto
16,37.9,74.594,1966.8,20.00,2.7388,Dy_auto
17,48.3,90.682,1876.4,20.00,3.3295,Dy_auto
18,61.6,111.23,1806.1,20.00,4.0839,Dy_auto
19,78.5,135.02,1720.6,20.00,4.9575,Dy_auto
20,100,162.82,1628.2,20.00,5.978,Dy_auto


==> data/rheology/2022-06-24_10_fibres_D=20um_L=160um_phi=29_9__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-24_10_fibres_D=20um_L=160um_phi=29.9%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,11.703,11704,19.99,0.4297,Dy_auto
2,1.27,13.48,10579,19.99,0.49493,Dy_auto
3,1.62,16.051,9885.6,19.99,0.58934,Dy_auto
4,2.07,19.102,9232.3,19.99,0.70135,Dy_auto
5,2.64,22.716,8616,19.99,0.83403,Dy_auto
6,3.36,26.981,8030.5,20.00,0.99062,Dy_auto
7,4.28,32.153,7510.3,20.00,1.1805,Dy_auto
8,5.46,38.282,7017.3,20.00,1.4056,Dy_auto
9,6.95,45.581,6556.9,20.00,1.6736,Dy_auto
10,8.86,54.281,6127.6,20.00,1.993,Dy_auto
11,11.3,64.541,5717.7,20.00,2.3697,Dy_auto
12,14.4,76.968,5351,20.00,2.826,Dy_auto
13,18.3,91.222,4976.8,20.00,3.3493,Dy_auto
14,23.4,108.51,4645.8,20.00,3.9841,Dy_auto
15,29.8,129.01,4334.6,20.00,4.7367,Dy_auto
16,37.9,151.85,4003.7,20.00,5.5752,Dy_auto
17,48.3,172.46,3568.4,20.00,6.332,Dy_auto
18,61.6,205.8,3341.7,20.00,7.556,Dy_auto
19,78.5,242.59,3091.4,20.00,8.9069,Dy_auto
20,100,290.29,2903,20.00,10.658,Dy_auto


==> data/rheology/2022-06-24_11_fibres_D=20um_L=160um_phi=31_5__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-24_11_fibres_D=20um_L=160um_phi=31.5%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,16.129,16130,19.99,0.59219,Dy_auto
2,1.27,18.812,14763,19.99,0.6907,Dy_auto
3,1.62,21.953,13520,19.99,0.80602,Dy_auto
4,2.07,26.033,12582,19.99,0.9558,Dy_auto
5,2.64,30.82,11689,20.00,1.1316,Dy_auto
6,3.36,36.288,10801,20.00,1.3324,Dy_auto
7,4.28,42.806,9998.6,20.00,1.5716,Dy_auto
8,5.46,50.876,9326.1,20.00,1.868,Dy_auto
9,6.95,59.864,8611.3,20.00,2.1979,Dy_auto
10,8.86,70.498,7958.5,20.00,2.5884,Dy_auto
11,11.3,82.902,7344,20.00,3.0438,Dy_auto
12,14.4,97.336,6766.8,20.00,3.5738,Dy_auto
13,18.3,114.41,6242.1,20.00,4.2008,Dy_auto
14,23.4,134.75,5769.1,20.00,4.9474,Dy_auto
15,29.8,150.09,5042.9,20.00,5.5108,Dy_auto
16,37.9,176.17,4645.3,20.00,6.4684,Dy_auto
17,48.3,205.71,4256.5,20.00,7.5528,Dy_auto
18,61.6,233.4,3789.8,20.00,8.5693,Dy_auto
19,78.5,274.95,3503.6,20.00,10.095,Dy_auto
20,100,323.21,3232.1,20.00,11.867,Dy_auto


==> data/rheology/2022-06-27_01_fibres_D=50um_L=200um_phi=18_2__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-27_01_fibres_D=50um_L=200um_phi=18.2%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,0.7495,749.63,19.97,0.027519,Dy_auto
2,1.27,0.96049,753.81,19.98,0.035265,Dy_auto
3,1.62,1.1892,732.29,19.98,0.043661,Dy_auto
4,2.07,1.5082,728.88,19.99,0.055374,Dy_auto
5,2.64,1.9007,720.87,19.99,0.069787,Dy_auto
6,3.36,2.4023,714.97,19.99,0.088203,Dy_auto
7,4.28,3.0416,710.38,19.99,0.11167,Dy_auto
8,5.46,3.8352,702.94,19.99,0.14081,Dy_auto
9,6.95,4.845,696.89,20.00,0.17789,Dy_auto
10,8.86,6.1194,690.74,20.00,0.22468,Dy_auto
11,11.3,7.747,686.24,20.00,0.28444,Dy_auto
12,14.4,9.8253,683,20.00,0.36074,Dy_auto
13,18.3,12.425,677.84,20.00,0.45621,Dy_auto
14,23.4,15.742,673.94,20.00,0.57799,Dy_auto
15,29.8,19.968,670.84,20.00,0.73313,Dy_auto
16,37.9,25.316,667.45,20.00,0.9295,Dy_auto
17,48.3,32.108,664.31,20.00,1.1789,Dy_auto
18,61.6,40.739,661.47,20.00,1.4958,Dy_auto
19,78.5,51.694,658.68,20.00,1.898,Dy_auto
20,100,65.611,656.06,20.00,2.409,Dy_auto


==> data/rheology/2022-06-27_02_fibres_D=50um_L=200um_phi=23_4__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-27_02_fibres_D=50um_L=200um_phi=23.4%_PWZ_h=1mm 1
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,0.98918,989.33,20.00,0.036319,Dy_auto
2,1.27,1.2423,974.97,20.00,0.045611,Dy_auto
3,1.62,1.5568,958.74,20.00,0.057159,Dy_auto
4,2.07,1.9534,944.04,20.00,0.071721,Dy_auto
5,2.64,2.4507,929.45,20.00,0.089981,Dy_auto
6,3.36,3.0702,913.74,20.00,0.11272,Dy_auto
7,4.28,3.8636,902.39,20.00,0.14186,Dy_auto
8,5.46,4.856,890.04,20.00,0.17829,Dy_auto
9,6.95,6.1052,878.15,20.00,0.22416,Dy_auto
10,8.86,7.6955,868.65,20.00,0.28254,Dy_auto
11,11.3,9.7069,859.86,20.00,0.3564,Dy_auto
12,14.4,12.239,850.83,20.00,0.44938,Dy_auto
13,18.3,15.455,843.09,20.00,0.56743,Dy_auto
14,23.4,19.529,836.06,20.00,0.71703,Dy_auto
15,29.8,24.702,829.91,20.00,0.90696,Dy_auto
16,37.9,31.272,824.49,20.00,1.1482,Dy_auto
17,48.3,39.593,819.2,20.00,1.4537,Dy_auto
18,61.6,50.162,814.47,20.00,1.8417,Dy_auto
19,78.5,63.56,809.89,20.00,2.3337,Dy_auto
20,100,80.567,805.63,20.00,2.9581,Dy_auto


==> data/rheology/2022-06-27_03_fibres_D=50um_L=200um_phi=28_3__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-27_03_fibres_D=50um_L=200um_phi=28.3%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,2.3885,2388.8,19.99,0.087695,Dy_auto
2,1.27,2.944,2310.3,20.00,0.10809,Dy_auto
3,1.62,3.6389,2241,20.00,0.1336,Dy_auto
4,2.07,4.4535,2152.3,20.00,0.16351,Dy_auto
5,2.64,5.4843,2080,20.00,0.20136,Dy_auto
6,3.36,6.7746,2016.4,20.00,0.24874,Dy_auto
7,4.28,8.3535,1951.1,20.00,0.3067,Dy_auto
8,5.46,10.336,1894.5,20.00,0.37948,Dy_auto
9,6.95,12.801,1841.3,20.00,0.46999,Dy_auto
10,8.86,15.826,1786.5,20.00,0.58106,Dy_auto
11,11.3,19.657,1741.3,20.00,0.72172,Dy_auto
12,14.4,24.397,1696,20.00,0.89576,Dy_auto
13,18.3,30.375,1657.1,20.00,1.1152,Dy_auto
14,23.4,37.828,1619.5,20.00,1.3889,Dy_auto
15,29.8,47.213,1586.2,20.00,1.7334,Dy_auto
16,37.9,59.063,1557.2,20.00,2.1685,Dy_auto
17,48.3,73.979,1530.7,20.00,2.7162,Dy_auto
18,61.6,92.621,1503.9,20.00,3.4007,Dy_auto
19,78.5,116.21,1480.8,20.00,4.2667,Dy_auto
20,100,145.69,1456.9,20.00,5.3493,Dy_auto


==> data/rheology/2022-06-27_04_fibres_D=50um_L=200um_phi=32_3__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-27_04_fibres_D=50um_L=200um_phi=32.3%_PWZ_h=1mm 3
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,4.8452,4845.8,19.97,0.1779,Dy_auto
2,1.27,5.8208,4568.2,19.98,0.21372,Dy_auto
3,1.62,7.0287,4328.7,19.98,0.25806,Dy_auto
4,2.07,8.4649,4091.1,19.98,0.31079,Dy_auto
5,2.64,10.256,3889.7,19.98,0.37655,Dy_auto
6,3.36,12.381,3684.9,19.99,0.45457,Dy_auto
7,4.28,15.042,3513.5,19.99,0.5523,Dy_auto
8,5.46,18.294,3353.4,19.99,0.6717,Dy_auto
9,6.95,22.273,3203.8,19.99,0.81776,Dy_auto
10,8.86,27.18,3068.2,19.99,0.99793,Dy_auto
11,11.3,33.206,2941.6,19.99,1.2192,Dy_auto
12,14.4,40.689,2828.7,20.00,1.4939,Dy_auto
13,18.3,49.917,2723.3,20.00,1.8328,Dy_auto
14,23.4,61.392,2628.4,20.00,2.2541,Dy_auto
15,29.8,75.502,2536.7,20.00,2.7721,Dy_auto
16,37.9,93.028,2452.8,20.00,3.4156,Dy_auto
17,48.3,114.85,2376.4,20.00,4.2169,Dy_auto
18,61.6,141.84,2303.1,20.00,5.2076,Dy_auto
19,78.5,175.29,2233.6,20.00,6.4358,Dy_auto
20,100,216.55,2165.5,20.00,7.9509,Dy_auto


==> data/rheology/2022-06-27_05_fibres_D=50um_L=200um_phi=36_3__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-27_05_fibres_D=50um_L=200um_phi=36.3%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,11.175,11176,19.99,0.41031,Dy_auto
2,1.27,13.067,10255,20.00,0.47977,Dy_auto
3,1.62,15.229,9379.2,20.00,0.55916,Dy_auto
4,2.07,17.801,8603.1,20.00,0.65357,Dy_auto
5,2.64,20.939,7941.8,20.00,0.76881,Dy_auto
6,3.36,24.71,7354.6,20.00,0.90723,Dy_auto
7,4.28,29.235,6828.7,20.00,1.0734,Dy_auto
8,5.46,34.706,6361.7,20.00,1.2743,Dy_auto
9,6.95,41.287,5938.9,20.00,1.5159,Dy_auto
10,8.86,49.378,5574.2,20.00,1.813,Dy_auto
11,11.3,59.212,5245.5,20.00,2.174,Dy_auto
12,14.4,71.081,4941.6,20.00,2.6098,Dy_auto
13,18.3,85.688,4674.9,20.00,3.1461,Dy_auto
14,23.4,103.62,4436.4,20.00,3.8045,Dy_auto
15,29.8,125.56,4218.7,20.00,4.61,Dy_auto
16,37.9,152.47,4020.1,20.00,5.5981,Dy_auto
17,48.3,184.91,3826,20.00,6.789,Dy_auto
18,61.6,225.28,3657.9,20.00,8.2712,Dy_auto
19,78.5,273.33,3483,20.00,10.035,Dy_auto
20,100,331.98,3319.8,20.00,12.189,Dy_auto


==> data/rheology/2022-06-27_06_fibres_D=50um_L=200um_phi=38_4__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-27_06_fibres_D=50um_L=200um_phi=38.4%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,20.545,20547,19.99,0.75434,Dy_auto
2,1.27,23.091,18121,19.99,0.84779,Dy_auto
3,1.62,26.348,16226,20.00,0.9674,Dy_auto
4,2.07,30.09,14542,20.00,1.1048,Dy_auto
5,2.64,34.703,13162,20.00,1.2742,Dy_auto
6,3.36,39.606,11788,20.00,1.4542,Dy_auto
7,4.28,46.035,10753,20.00,1.6902,Dy_auto
8,5.46,53.577,9820.6,20.00,1.9671,Dy_auto
9,6.95,62.814,9035.8,20.00,2.3063,Dy_auto
10,8.86,73.667,8316.1,20.00,2.7047,Dy_auto
11,11.3,86.738,7684.1,20.00,3.1847,Dy_auto
12,14.4,102.55,7129.8,20.00,3.7654,Dy_auto
13,18.3,121.89,6650.1,20.00,4.4754,Dy_auto
14,23.4,145.16,6214.8,20.00,5.3296,Dy_auto
15,29.8,173.16,5818,20.00,6.3577,Dy_auto
16,37.9,206.3,5439.6,20.00,7.5745,Dy_auto
17,48.3,246.5,5100.5,20.00,9.0505,Dy_auto
18,61.6,293.67,4768.6,20.00,10.782,Dy_auto
19,78.5,352.2,4488.2,20.00,12.931,Dy_auto
20,100,424.07,4240.8,20.00,15.57,Dy_auto


==> data/rheology/2022-06-27_07_fibres_D=50um_L=400um_phi=14_2__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-27_07_fibres_D=50um_L=400um_phi=14.2%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,0.68297,683.08,19.99,0.025076,Dy_auto
2,1.27,0.8644,678.36,19.99,0.031737,Dy_auto
3,1.62,1.0695,658.65,20.00,0.039268,Dy_auto
4,2.07,1.3595,657.01,20.00,0.049914,Dy_auto
5,2.64,1.7105,648.71,20.00,0.062803,Dy_auto
6,3.36,2.1685,645.41,20.00,0.079619,Dy_auto
7,4.28,2.7486,641.96,20.00,0.10092,Dy_auto
8,5.46,3.4393,630.38,20.00,0.12628,Dy_auto
9,6.95,4.3546,626.35,20.00,0.15988,Dy_auto
10,8.86,5.4937,620.12,20.00,0.2017,Dy_auto
11,11.3,6.9502,615.65,20.00,0.25518,Dy_auto
12,14.4,8.7929,611.24,20.00,0.32284,Dy_auto
13,18.3,11.102,605.64,20.00,0.40762,Dy_auto
14,23.4,14.061,601.96,20.00,0.51626,Dy_auto
15,29.8,17.782,597.42,20.00,0.6529,Dy_auto
16,37.9,22.486,592.85,20.00,0.8256,Dy_auto
17,48.3,28.447,588.57,20.00,1.0445,Dy_auto
18,61.6,36.028,584.97,20.00,1.3228,Dy_auto
19,78.5,45.586,580.85,20.00,1.6737,Dy_auto
20,100,57.604,575.99,20.00,2.115,Dy_auto


==> data/rheology/2022-06-27_08_fibres_D=50um_L=400um_phi=22_1__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-27_08_fibres_D=50um_L=400um_phi=22.1%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,2.1388,2138.9,20.00,0.078529,Dy_auto
2,1.27,2.5534,2003.8,20.00,0.093751,Dy_auto
3,1.62,3.1076,1913.8,20.00,0.1141,Dy_auto
4,2.07,3.7628,1818.5,20.00,0.13815,Dy_auto
5,2.64,4.6614,1767.9,20.00,0.17115,Dy_auto
6,3.36,5.7953,1724.8,20.00,0.21278,Dy_auto
7,4.28,7.1607,1672.5,20.00,0.26291,Dy_auto
8,5.46,8.8314,1618.8,20.00,0.32425,Dy_auto
9,6.95,10.964,1577.1,20.00,0.40255,Dy_auto
10,8.86,13.556,1530.2,20.00,0.49773,Dy_auto
11,11.3,16.933,1500,20.00,0.62171,Dy_auto
12,14.4,20.964,1457.4,20.00,0.76971,Dy_auto
13,18.3,25.96,1416.2,20.00,0.95313,Dy_auto
14,23.4,32.178,1377.6,20.00,1.1814,Dy_auto
15,29.8,39.964,1342.7,20.00,1.4673,Dy_auto
16,37.9,49.645,1308.9,20.00,1.8228,Dy_auto
17,48.3,61.809,1278.9,20.00,2.2694,Dy_auto
18,61.6,76.757,1246.3,20.00,2.8182,Dy_auto
19,78.5,95.211,1213.2,20.00,3.4957,Dy_auto
20,100,118,1180,20.00,4.3326,Dy_auto


==> data/rheology/2022-06-27_09_fibres_D=50um_L=400um_phi=25_2__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-27_09_fibres_D=50um_L=400um_phi=25.2%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,4.0772,4077.4,20.00,0.1497,Dy_auto
2,1.27,4.8748,3825.6,20.00,0.17898,Dy_auto
3,1.62,5.9665,3674.5,20.00,0.21907,Dy_auto
4,2.07,7.142,3451.7,20.00,0.26222,Dy_auto
5,2.64,8.6062,3264.1,20.00,0.31598,Dy_auto
6,3.36,10.37,3086.6,20.00,0.38075,Dy_auto
7,4.28,12.56,2933.7,20.00,0.46116,Dy_auto
8,5.46,15.197,2785.7,20.00,0.55798,Dy_auto
9,6.95,18.346,2639,20.00,0.6736,Dy_auto
10,8.86,22.218,2508.1,20.00,0.81576,Dy_auto
11,11.3,27.19,2408.7,20.00,0.9983,Dy_auto
12,14.4,33.199,2307.9,20.00,1.2189,Dy_auto
13,18.3,40.425,2205.4,20.00,1.4842,Dy_auto
14,23.4,49.388,2114.4,20.00,1.8133,Dy_auto
15,29.8,60.592,2035.8,20.00,2.2247,Dy_auto
16,37.9,73.441,1936.4,20.00,2.6964,Dy_auto
17,48.3,89.136,1844.3,20.00,3.2727,Dy_auto
18,61.6,108.74,1765.6,20.00,3.9924,Dy_auto
19,78.5,132.7,1690.9,20.00,4.8721,Dy_auto
20,100,159.66,1596.5,20.00,5.8619,Dy_auto


==> data/rheology/2022-06-27_10_fibres_D=50um_L=400um_phi=29_9__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-27_10_fibres_D=50um_L=400um_phi=29.9%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,9.0575,9057.6,20.00,0.33255,Dy_auto
2,1.27,10.596,8315.3,20.00,0.38903,Dy_auto
3,1.62,12.267,7554.5,20.00,0.45038,Dy_auto
4,2.07,14.141,6834.2,20.00,0.5192,Dy_auto
5,2.64,16.678,6325.6,20.00,0.61234,Dy_auto
6,3.36,19.75,5878.5,20.00,0.72514,Dy_auto
7,4.28,23.056,5385.2,20.00,0.8465,Dy_auto
8,5.46,27.282,5000.8,20.00,1.0017,Dy_auto
9,6.95,32.208,4633.1,20.00,1.1826,Dy_auto
10,8.86,38.353,4329.5,20.00,1.4082,Dy_auto
11,11.3,45.633,4042.5,20.00,1.6755,Dy_auto
12,14.4,54.665,3800.4,20.00,2.0071,Dy_auto
13,18.3,65.211,3557.7,20.00,2.3943,Dy_auto
14,23.4,78.381,3355.9,20.00,2.8778,Dy_auto
15,29.8,94.154,3163.4,20.00,3.4569,Dy_auto
16,37.9,112.22,2958.8,20.00,4.1201,Dy_auto
17,48.3,135.36,2800.8,20.00,4.9699,Dy_auto
18,61.6,159.64,2592.3,20.00,5.8614,Dy_auto
19,78.5,192.11,2448.1,20.00,7.0534,Dy_auto
20,100,233.26,2332.6,20.00,8.5642,Dy_auto


==> data/rheology/2022-06-28_01_fibres_D=20um_L=760um_phi=2_7__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-28_01_fibres_D=20um_L=760um_phi=2.7%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,0.35966,359.71,20.00,0.013205,Dy_auto
2,1.27,0.46101,361.77,20.00,0.016926,Dy_auto
3,1.62,0.58651,361.19,20.00,0.021534,Dy_auto
4,2.07,0.7447,359.88,20.00,0.027342,Dy_auto
5,2.64,0.94345,357.78,20.00,0.034639,Dy_auto
6,3.36,1.1903,354.25,20.00,0.043704,Dy_auto
7,4.28,1.5135,353.46,20.00,0.055568,Dy_auto
8,5.46,1.9163,351.22,20.00,0.07036,Dy_auto
9,6.95,2.4292,349.41,20.00,0.089191,Dy_auto
10,8.86,3.0721,346.75,20.00,0.11279,Dy_auto
11,11.3,3.8952,345.03,20.00,0.14302,Dy_auto
12,14.4,4.938,343.25,20.00,0.1813,Dy_auto
13,18.3,6.2737,342.23,20.00,0.23034,Dy_auto
14,23.4,7.9667,341.04,20.00,0.2925,Dy_auto
15,29.8,10.13,340.33,20.00,0.37194,Dy_auto
16,37.9,12.866,339.21,20.00,0.4724,Dy_auto
17,48.3,16.339,338.03,20.00,0.59988,Dy_auto
18,61.6,20.755,336.97,20.00,0.76202,Dy_auto
19,78.5,26.352,335.76,20.00,0.96754,Dy_auto
20,100,33.458,334.54,20.00,1.2284,Dy_auto


==> data/rheology/2022-06-28_02_fibres_D=20um_L=760um_phi=5_7__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-28_02_fibres_D=20um_L=760um_phi=5.7%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,0.76007,760.11,20.00,0.027907,Dy_auto
2,1.27,0.9023,708.08,20.00,0.033129,Dy_auto
3,1.62,1.13,695.93,20.00,0.041491,Dy_auto
4,2.07,1.3892,671.4,20.00,0.051007,Dy_auto
5,2.64,1.7267,654.84,20.00,0.063398,Dy_auto
6,3.36,2.1547,641.28,20.00,0.079113,Dy_auto
7,4.28,2.6497,618.86,20.00,0.097286,Dy_auto
8,5.46,3.2575,597.06,20.00,0.1196,Dy_auto
9,6.95,4.0451,581.86,20.00,0.14852,Dy_auto
10,8.86,5.0018,564.59,20.00,0.18364,Dy_auto
11,11.3,6.2857,556.8,20.00,0.23078,Dy_auto
12,14.4,7.8512,545.78,20.00,0.28826,Dy_auto
13,18.3,9.8015,534.72,20.00,0.35987,Dy_auto
14,23.4,12.265,525.07,20.00,0.45032,Dy_auto
15,29.8,15.406,517.57,20.00,0.56564,Dy_auto
16,37.9,19.345,510.03,20.00,0.71028,Dy_auto
17,48.3,24.281,502.38,20.00,0.89149,Dy_auto
18,61.6,30.567,496.31,20.00,1.1223,Dy_auto
19,78.5,38.405,489.33,20.00,1.4101,Dy_auto
20,100,48.26,482.56,20.00,1.7719,Dy_auto


==> data/rheology/2022-06-29_01_fibres_D=20um_L=400um_phi=6_1__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-29_01_fibres_D=20um_L=400um_phi=6.1%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,0.39843,398.48,20.00,0.014629,Dy_auto
2,1.27,0.50376,395.32,20.00,0.018496,Dy_auto
3,1.62,0.64317,396.06,20.00,0.023615,Dy_auto
4,2.07,0.81376,393.26,20.00,0.029878,Dy_auto
5,2.64,1.0274,389.65,20.00,0.037722,Dy_auto
6,3.36,1.2908,384.18,20.00,0.047393,Dy_auto
7,4.28,1.6383,382.65,20.00,0.060153,Dy_auto
8,5.46,2.0688,379.19,20.00,0.075958,Dy_auto
9,6.95,2.6216,377.07,20.00,0.096256,Dy_auto
10,8.86,3.3197,374.7,20.00,0.12189,Dy_auto
11,11.3,4.2095,372.87,20.00,0.15456,Dy_auto
12,14.4,5.3359,370.91,20.00,0.19591,Dy_auto
13,18.3,6.7817,369.95,20.00,0.249,Dy_auto
14,23.4,8.5989,368.11,20.00,0.31572,Dy_auto
15,29.8,10.915,366.7,20.00,0.40077,Dy_auto
16,37.9,13.848,365.08,20.00,0.50843,Dy_auto
17,48.3,17.593,363.98,20.00,0.64593,Dy_auto
18,61.6,22.336,362.64,20.00,0.82007,Dy_auto
19,78.5,28.388,361.71,20.00,1.0423,Dy_auto
20,100,36.029,360.25,20.00,1.3228,Dy_auto


==> data/rheology/2022-06-29_02_fibres_D=20um_L=400um_phi=9_5__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-29_02_fibres_D=20um_L=400um_phi=9.5%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,0.68973,689.74,20.00,0.025324,Dy_auto
2,1.27,0.86498,678.79,20.00,0.031759,Dy_auto
3,1.62,1.0458,644.04,20.00,0.038399,Dy_auto
4,2.07,1.3176,636.78,20.00,0.048378,Dy_auto
5,2.64,1.6174,613.41,20.00,0.059383,Dy_auto
6,3.36,1.9973,594.45,20.00,0.073332,Dy_auto
7,4.28,2.4872,580.91,20.00,0.091318,Dy_auto
8,5.46,3.0983,567.86,20.00,0.11376,Dy_auto
9,6.95,3.8521,554.09,20.00,0.14143,Dy_auto
10,8.86,4.8276,544.91,20.00,0.17725,Dy_auto
11,11.3,6.0419,535.19,20.00,0.22183,Dy_auto
12,14.4,7.6093,528.95,20.00,0.27938,Dy_auto
13,18.3,9.5242,519.57,20.00,0.34969,Dy_auto
14,23.4,11.964,512.17,20.00,0.43926,Dy_auto
15,29.8,15.055,505.79,20.00,0.55275,Dy_auto
16,37.9,18.968,500.07,20.00,0.69641,Dy_auto
17,48.3,23.929,495.08,20.00,0.87858,Dy_auto
18,61.6,30.171,489.87,20.00,1.1078,Dy_auto
19,78.5,38.047,484.78,20.00,1.3969,Dy_auto
20,100,48.005,480,20.00,1.7625,Dy_auto


==> data/rheology/2022-06-29_03_fibres_D=20um_L=400um_phi=10_8__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-29_03_fibres_D=20um_L=400um_phi=10.8%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,0.85289,852.99,19.99,0.031315,Dy_auto
2,1.27,1.0487,822.95,20.00,0.038503,Dy_auto
3,1.62,1.2948,797.39,20.00,0.04754,Dy_auto
4,2.07,1.6047,775.53,20.00,0.058919,Dy_auto
5,2.64,1.9764,749.58,20.00,0.072565,Dy_auto
6,3.36,2.4496,729.04,20.00,0.089938,Dy_auto
7,4.28,3.0472,711.7,20.00,0.11188,Dy_auto
8,5.46,3.787,694.14,20.00,0.13904,Dy_auto
9,6.95,4.7125,677.84,20.00,0.17302,Dy_auto
10,8.86,5.8653,662.07,20.00,0.21535,Dy_auto
11,11.3,7.2979,646.47,20.00,0.26795,Dy_auto
12,14.4,9.0982,632.46,20.00,0.33405,Dy_auto
13,18.3,11.382,620.89,20.00,0.41789,Dy_auto
14,23.4,14.242,609.69,20.00,0.52289,Dy_auto
15,29.8,17.862,600.09,20.00,0.65582,Dy_auto
16,37.9,22.365,589.65,20.00,0.82116,Dy_auto
17,48.3,28.026,579.85,20.00,1.029,Dy_auto
18,61.6,35.103,569.95,20.00,1.2888,Dy_auto
19,78.5,43.989,560.5,20.00,1.6151,Dy_auto
20,100,55.122,551.17,20.00,2.0238,Dy_auto


==> data/rheology/2022-06-29_04_fibres_D=20um_L=400um_phi=12_2__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-29_04_fibres_D=20um_L=400um_phi=12.2%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,1.1253,1125.4,19.99,0.041316,Dy_auto
2,1.27,1.3928,1093,20.00,0.051139,Dy_auto
3,1.62,1.6904,1041,20.00,0.062064,Dy_auto
4,2.07,2.072,1001.3,20.00,0.076074,Dy_auto
5,2.64,2.5524,968.02,20.00,0.093713,Dy_auto
6,3.36,3.1127,926.43,20.00,0.11428,Dy_auto
7,4.28,3.8399,896.84,20.00,0.14098,Dy_auto
8,5.46,4.7402,868.85,20.00,0.17404,Dy_auto
9,6.95,5.8625,843.25,20.00,0.21524,Dy_auto
10,8.86,7.2625,819.77,20.00,0.26665,Dy_auto
11,11.3,9.0074,797.89,20.00,0.33071,Dy_auto
12,14.4,11.147,774.87,20.00,0.40926,Dy_auto
13,18.3,13.765,750.91,20.00,0.50539,Dy_auto
14,23.4,17.195,736.14,20.00,0.63134,Dy_auto
15,29.8,21.352,717.36,20.00,0.78395,Dy_auto
16,37.9,26.441,697.1,20.00,0.97079,Dy_auto
17,48.3,32.91,680.92,20.00,1.2083,Dy_auto
18,61.6,40.938,664.7,20.00,1.5031,Dy_auto
19,78.5,50.841,647.83,20.00,1.8667,Dy_auto
20,100,63.34,633.35,20.00,2.3256,Dy_auto


==> data/rheology/2022-06-29_05_fibres_D=20um_L=400um_phi=12_8__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-29_05_fibres_D=20um_L=400um_phi=12.8%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,1.4004,1400.5,20.00,0.051415,Dy_auto
2,1.27,1.6262,1276.2,20.00,0.059708,Dy_auto
3,1.62,1.9646,1209.9,20.00,0.072132,Dy_auto
4,2.07,2.4052,1162.4,20.00,0.088308,Dy_auto
5,2.64,2.9336,1112.6,20.00,0.10771,Dy_auto
6,3.36,3.5451,1055.1,20.00,0.13016,Dy_auto
7,4.28,4.315,1007.8,20.00,0.15843,Dy_auto
8,5.46,5.249,962.1,20.00,0.19272,Dy_auto
9,6.95,6.4875,933.18,20.00,0.2382,Dy_auto
10,8.86,7.956,898.05,20.00,0.29211,Dy_auto
11,11.3,9.7925,867.44,20.00,0.35954,Dy_auto
12,14.4,12.09,840.47,20.00,0.44391,Dy_auto
13,18.3,14.955,815.83,20.00,0.54908,Dy_auto
14,23.4,18.519,792.82,20.00,0.67995,Dy_auto
15,29.8,23.018,773.32,20.00,0.84512,Dy_auto
16,37.9,28.493,751.21,20.00,1.0461,Dy_auto
17,48.3,35.319,730.75,20.00,1.2968,Dy_auto
18,61.6,43.629,708.41,20.00,1.6019,Dy_auto
19,78.5,54.207,690.7,20.00,1.9902,Dy_auto
20,100,66.784,667.82,20.00,2.452,Dy_auto


==> data/rheology/2022-06-29_06_fibres_D=20um_L=400um_phi=13_5__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-29_06_fibres_D=20um_L=400um_phi=13.5%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,1.9934,1993.7,19.99,0.07319,Dy_auto
2,1.27,2.4178,1897.5,19.99,0.08877,Dy_auto
3,1.62,2.6919,1657.8,20.00,0.098835,Dy_auto
4,2.07,3.1868,1540.1,20.00,0.11701,Dy_auto
5,2.64,3.8304,1452.7,20.00,0.14064,Dy_auto
6,3.36,4.5826,1363.9,20.00,0.16825,Dy_auto
7,4.28,5.4946,1283.4,20.00,0.20174,Dy_auto
8,5.46,6.6713,1222.8,20.00,0.24494,Dy_auto
9,6.95,7.9653,1145.7,20.00,0.29245,Dy_auto
10,8.86,9.803,1106.6,20.00,0.35993,Dy_auto
11,11.3,11.788,1044.2,20.00,0.4328,Dy_auto
12,14.4,14.43,1003.1,20.00,0.52981,Dy_auto
13,18.3,17.604,960.35,20.00,0.64634,Dy_auto
14,23.4,21.507,920.74,20.00,0.78964,Dy_auto
15,29.8,26.346,885.15,20.00,0.96731,Dy_auto
16,37.9,32.453,855.64,20.00,1.1916,Dy_auto
17,48.3,39.953,826.64,20.00,1.4669,Dy_auto
18,61.6,48.641,789.81,20.00,1.7859,Dy_auto
19,78.5,60.068,765.39,20.00,2.2055,Dy_auto
20,100,74.269,742.65,20.00,2.7269,Dy_auto


==> data/rheology/2022-06-29_07_fibres_PWZ_pur_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-29_07_fibres_PWZ_pur_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,0.26979,269.83,20.00,0.0099054,Dy_auto
2,1.27,0.34436,270.25,20.00,0.012643,Dy_auto
3,1.62,0.43867,270.13,20.00,0.016106,Dy_auto
4,2.07,0.55914,270.2,20.00,0.020529,Dy_auto
5,2.64,0.71281,270.31,20.00,0.026171,Dy_auto
6,3.36,0.90845,270.35,20.00,0.033354,Dy_auto
7,4.28,1.1582,270.5,20.00,0.042526,Dy_auto
8,5.46,1.4758,270.49,20.00,0.054187,Dy_auto
9,6.95,1.8812,270.57,20.00,0.069071,Dy_auto
10,8.86,2.3977,270.62,20.00,0.088032,Dy_auto
11,11.3,3.056,270.69,20.00,0.1122,Dy_auto
12,14.4,3.8962,270.83,20.00,0.14305,Dy_auto
13,18.3,4.9663,270.91,20.00,0.18234,Dy_auto
14,23.4,6.3303,270.99,20.00,0.23242,Dy_auto
15,29.8,8.0689,271.07,20.00,0.29626,Dy_auto
16,37.9,10.286,271.16,20.00,0.37765,Dy_auto
17,48.3,13.11,271.24,20.00,0.48135,Dy_auto
18,61.6,16.711,271.32,20.00,0.61355,Dy_auto
19,78.5,21.295,271.33,20.00,0.78188,Dy_auto
20,100,27.135,271.32,20.00,0.99629,Dy_auto


==> data/rheology/2022-06-29_08_fibres_D=20um_L=1900um_phi=0_2__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-29_08_fibres_D=20um_L=1900um_phi=0.2%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,0.34397,343.99,20.00,0.012629,Dy_auto
2,1.27,0.42834,336.14,20.00,0.015727,Dy_auto
3,1.62,0.53909,331.98,20.00,0.019793,Dy_auto
4,2.07,0.67562,326.52,20.00,0.024806,Dy_auto
5,2.64,0.84565,320.73,20.00,0.031049,Dy_auto
6,3.36,1.0566,314.48,20.00,0.038795,Dy_auto
7,4.28,1.331,310.86,20.00,0.048868,Dy_auto
8,5.46,1.6706,306.21,20.00,0.061337,Dy_auto
9,6.95,2.1204,304.99,20.00,0.07785,Dy_auto
10,8.86,2.6754,301.99,20.00,0.098229,Dy_auto
11,11.3,3.3839,299.75,20.00,0.12424,Dy_auto
12,14.4,4.2766,297.27,20.00,0.15702,Dy_auto
13,18.3,5.4338,296.41,20.00,0.19951,Dy_auto
14,23.4,6.8899,294.94,20.00,0.25297,Dy_auto
15,29.8,8.7333,293.39,20.00,0.32065,Dy_auto
16,37.9,11.108,292.85,20.00,0.40785,Dy_auto
17,48.3,14.103,291.77,20.00,0.51779,Dy_auto
18,61.6,17.894,290.53,20.00,0.657,Dy_auto
19,78.5,22.735,289.67,20.00,0.83474,Dy_auto
20,100,28.861,288.58,20.00,1.0597,Dy_auto


==> data/rheology/2022-06-29_09_fibres_D=20um_L=1900um_phi=0_9__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-29_09_fibres_D=20um_L=1900um_phi=0.9%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,0.68319,683.25,19.99,0.025084,Dy_auto
2,1.27,0.78255,614.11,20.00,0.028732,Dy_auto
3,1.62,0.93802,577.68,20.00,0.03444,Dy_auto
4,2.07,1.0298,497.68,20.00,0.037809,Dy_auto
5,2.64,1.2942,490.84,20.00,0.047518,Dy_auto
6,3.36,1.5356,457.03,20.00,0.056379,Dy_auto
7,4.28,1.9253,449.69,20.00,0.070689,Dy_auto
8,5.46,2.3362,428.18,20.00,0.085775,Dy_auto
9,6.95,2.8239,406.19,20.00,0.10368,Dy_auto
10,8.86,3.4802,392.85,20.00,0.12778,Dy_auto
11,11.3,4.3541,385.69,20.00,0.15987,Dy_auto
12,14.4,5.4217,376.9,20.00,0.19906,Dy_auto
13,18.3,6.7593,368.75,20.00,0.24817,Dy_auto
14,23.4,8.4935,363.6,20.00,0.31185,Dy_auto
15,29.8,10.672,358.52,20.00,0.39182,Dy_auto
16,37.9,13.415,353.67,20.00,0.49254,Dy_auto
17,48.3,16.949,350.66,20.00,0.62229,Dy_auto
18,61.6,21.273,345.38,20.00,0.78104,Dy_auto
19,78.5,26.74,340.71,20.00,0.9818,Dy_auto
20,100,33.55,335.47,20.00,1.2318,Dy_auto


==> data/rheology/2022-06-29_10_fibres_D=20um_L=1900um_phi=0_5__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-06-29_10_fibres_D=20um_L=1900um_phi=0.5%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,0.46635,466.37,20.00,0.017122,Dy_auto
2,1.27,0.57131,448.35,20.00,0.020976,Dy_auto
3,1.62,0.66282,408.19,20.00,0.024336,Dy_auto
4,2.07,0.82273,397.6,20.00,0.030207,Dy_auto
5,2.64,1.0022,380.1,20.00,0.036796,Dy_auto
6,3.36,1.2212,363.48,20.00,0.044838,Dy_auto
7,4.28,1.5047,351.44,20.00,0.055245,Dy_auto
8,5.46,1.8654,341.88,20.00,0.068489,Dy_auto
9,6.95,2.3286,334.95,20.00,0.085496,Dy_auto
10,8.86,2.9181,329.37,20.00,0.10714,Dy_auto
11,11.3,3.6362,322.09,20.00,0.13351,Dy_auto
12,14.4,4.5904,319.09,20.00,0.16854,Dy_auto
13,18.3,5.7728,314.93,20.00,0.21195,Dy_auto
14,23.4,7.2873,311.96,20.00,0.26756,Dy_auto
15,29.8,9.2223,309.83,20.00,0.3386,Dy_auto
16,37.9,11.663,307.48,20.00,0.42822,Dy_auto
17,48.3,14.795,306.09,20.00,0.5432,Dy_auto
18,61.6,18.707,303.74,20.00,0.68685,Dy_auto
19,78.5,23.697,301.93,20.00,0.87005,Dy_auto
20,100,30.049,300.46,20.00,1.1033,Dy_auto


==> data/rheology/2022-07-01_01_fibres_D=20um_L=1900um_phi=1_5__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-07-01_01_fibres_D=20um_L=1900um_phi=1.5%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,1.128,1128,20.00,0.041416,Dy_auto
2,1.27,1.2299,965.21,20.00,0.045158,Dy_auto
3,1.62,1.3702,843.86,20.00,0.05031,Dy_auto
4,2.07,1.5867,766.84,20.00,0.058256,Dy_auto
5,2.64,1.8922,717.64,20.00,0.069472,Dy_auto
6,3.36,2.1952,653.35,20.00,0.0806,Dy_auto
7,4.28,2.5525,596.19,20.00,0.093716,Dy_auto
8,5.46,3.0631,561.46,20.00,0.11246,Dy_auto
9,6.95,3.7023,532.54,20.00,0.13593,Dy_auto
10,8.86,4.5106,509.17,20.00,0.16561,Dy_auto
11,11.3,5.3845,477,20.00,0.1977,Dy_auto
12,14.4,6.6719,463.8,20.00,0.24496,Dy_auto
13,18.3,8.1419,444.16,20.00,0.29894,Dy_auto
14,23.4,10.147,434.39,20.00,0.37256,Dy_auto
15,29.8,12.737,427.94,20.00,0.46765,Dy_auto
16,37.9,15.798,416.53,20.00,0.58005,Dy_auto
17,48.3,19.491,403.29,20.00,0.71563,Dy_auto
18,61.6,24.264,393.96,20.00,0.89088,Dy_auto
19,78.5,30.066,383.09,20.00,1.1039,Dy_auto
20,100,37.442,374.39,20.00,1.3747,Dy_auto


==> data/rheology/2022-07-01_02_fibres_D=20um_L=1900um_phi=2__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-07-01_02_fibres_D=20um_L=1900um_phi=2%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,8.683,8683.2,20.00,0.3188,Dy_auto
2,1.27,9.2092,7227.1,20.00,0.33812,Dy_auto
3,1.62,10.559,6502.9,20.00,0.38768,Dy_auto
4,2.07,11.626,5618.8,20.00,0.42686,Dy_auto
5,2.64,13.727,5206.4,20.00,0.50401,Dy_auto
6,3.36,14.681,4369.5,20.00,0.53901,Dy_auto
7,4.28,16.834,3932.1,20.00,0.61809,Dy_auto
8,5.46,18.244,3344.2,20.00,0.66985,Dy_auto
9,6.95,19.799,2848.1,20.00,0.72695,Dy_auto
10,8.86,22.852,2579.7,20.00,0.83903,Dy_auto
11,11.3,24.018,2127.7,20.00,0.88184,Dy_auto
12,14.4,27.529,1913.8,20.00,1.0107,Dy_auto
13,18.3,29.954,1634.1,20.00,1.0998,Dy_auto
14,23.4,28.126,1204.2,20.00,1.0327,Dy_auto
15,29.8,31.01,1041.9,20.00,1.1386,Dy_auto
16,37.9,33.94,894.84,20.00,1.2461,Dy_auto
17,48.3,38.029,786.87,20.00,1.3963,Dy_auto
18,61.6,36.704,595.99,20.00,1.3476,Dy_auto
19,78.5,40.85,520.51,20.00,1.4998,Dy_auto
20,100,45.068,450.66,20.00,1.6547,Dy_auto


==> data/rheology/2022-07-01_04_fibres_D=20um_L=760um_phi=0_4__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-07-01_04_fibres_D=20um_L=760um_phi=0.4%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,0.27902,279.07,19.99,0.010244,Dy_auto
2,1.27,0.35586,279.28,19.99,0.013066,Dy_auto
3,1.62,0.45305,278.99,19.99,0.016634,Dy_auto
4,2.07,0.57532,278.02,19.99,0.021123,Dy_auto
5,2.64,0.73409,278.39,19.99,0.026953,Dy_auto
6,3.36,0.93368,277.86,19.99,0.034281,Dy_auto
7,4.28,1.1907,278.09,20.00,0.043717,Dy_auto
8,5.46,1.5163,277.89,20.00,0.055671,Dy_auto
9,6.95,1.9318,277.84,20.00,0.070927,Dy_auto
10,8.86,2.4598,277.64,20.00,0.090313,Dy_auto
11,11.3,3.1357,277.75,20.00,0.11513,Dy_auto
12,14.4,3.9963,277.79,20.00,0.14673,Dy_auto
13,18.3,5.0931,277.82,20.00,0.187,Dy_auto
14,23.4,6.488,277.74,20.00,0.23821,Dy_auto
15,29.8,8.2696,277.81,20.00,0.30362,Dy_auto
16,37.9,10.536,277.75,20.00,0.38682,Dy_auto
17,48.3,13.425,277.74,20.00,0.4929,Dy_auto
18,61.6,17.108,277.76,20.00,0.62814,Dy_auto
19,78.5,21.786,277.58,20.00,0.79988,Dy_auto
20,100,27.745,277.41,20.00,1.0187,Dy_auto


==> data/rheology/2022-07-01_05_fibres_D=20um_L=760um_phi=1_6__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-07-01_05_fibres_D=20um_L=760um_phi=1.6%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,0.30985,309.9,19.98,0.011377,Dy_auto
2,1.27,0.39195,307.58,19.99,0.014391,Dy_auto
3,1.62,0.49903,307.29,19.99,0.018322,Dy_auto
4,2.07,0.6402,309.39,19.99,0.023505,Dy_auto
5,2.64,0.81326,308.42,20.00,0.02986,Dy_auto
6,3.36,1.0346,307.91,20.00,0.037986,Dy_auto
7,4.28,1.3188,307.99,20.00,0.048419,Dy_auto
8,5.46,1.6777,307.49,20.00,0.061599,Dy_auto
9,6.95,2.1337,306.89,20.00,0.078342,Dy_auto
10,8.86,2.7132,306.25,20.00,0.099619,Dy_auto
11,11.3,3.4578,306.28,20.00,0.12696,Dy_auto
12,14.4,4.3929,305.36,20.00,0.16129,Dy_auto
13,18.3,5.5995,305.46,20.00,0.20559,Dy_auto
14,23.4,7.1255,305.03,20.00,0.26162,Dy_auto
15,29.8,9.0727,304.79,20.00,0.33311,Dy_auto
16,37.9,11.547,304.43,20.00,0.42397,Dy_auto
17,48.3,14.695,304.02,20.00,0.53953,Dy_auto
18,61.6,18.711,303.79,20.00,0.68699,Dy_auto
19,78.5,23.805,303.31,20.00,0.87403,Dy_auto
20,100,30.304,303,20.00,1.1126,Dy_auto


==> data/rheology/2022-07-01_06_fibres_D=50um_L=1000um_phi=6_1__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-07-01_06_fibres_D=50um_L=1000um_phi=6.1%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,0.999,1.0923,1093.3,20.00,0.040103,Dy_auto
2,1.27,1.277,1002.9,20.00,0.046888,Dy_auto
3,1.62,1.4625,901.1,20.00,0.053696,Dy_auto
4,2.07,1.7434,842.81,20.00,0.064012,Dy_auto
5,2.64,1.9278,731.21,20.00,0.070781,Dy_auto
6,3.36,2.2834,679.65,20.00,0.083836,Dy_auto
7,4.28,2.8154,657.59,20.00,0.10337,Dy_auto
8,5.46,3.2885,602.79,20.00,0.12074,Dy_auto
9,6.95,3.9282,565.06,20.00,0.14423,Dy_auto
10,8.86,4.6896,529.37,20.00,0.17218,Dy_auto
11,11.3,5.6753,502.75,20.00,0.20837,Dy_auto
12,14.4,7.015,487.66,20.00,0.25756,Dy_auto
13,18.3,8.5786,467.99,20.00,0.31497,Dy_auto
14,23.4,10.589,453.29,20.00,0.38877,Dy_auto
15,29.8,13.322,447.59,20.00,0.48912,Dy_auto
16,37.9,16.493,434.82,20.00,0.60555,Dy_auto
17,48.3,20.649,427.22,20.00,0.75815,Dy_auto
18,61.6,25.849,419.7,20.00,0.94907,Dy_auto
19,78.5,32.447,413.43,20.00,1.1913,Dy_auto
20,100,40.656,406.52,20.00,1.4927,Dy_auto


==> data/rheology/2022-07-01_07_fibres_D=50um_L=1000um_phi=9_5__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-07-01_07_fibres_D=50um_L=1000um_phi=9.5%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,0.999,1.845,1846.1,20.00,0.067739,Dy_auto
2,1.27,1.9019,1493.2,20.00,0.069831,Dy_auto
3,1.62,1.9343,1191.6,20.00,0.071021,Dy_auto
4,2.07,2.5574,1236.1,20.00,0.093895,Dy_auto
5,2.64,3.0285,1148.7,20.00,0.11119,Dy_auto
6,3.36,3.4098,1014.9,20.00,0.1252,Dy_auto
7,4.28,4.0827,953.62,20.00,0.1499,Dy_auto
8,5.46,4.9507,907.36,20.00,0.18177,Dy_auto
9,6.95,5.9958,862.46,20.00,0.22014,Dy_auto
10,8.86,7.1693,809.29,20.00,0.26323,Dy_auto
11,11.3,8.6761,768.55,20.00,0.31855,Dy_auto
12,14.4,10.717,744.98,20.00,0.3935,Dy_auto
13,18.3,13.113,715.37,20.00,0.48145,Dy_auto
14,23.4,16.108,689.59,20.00,0.59141,Dy_auto
15,29.8,19.976,671.11,20.00,0.73342,Dy_auto
16,37.9,24.652,649.98,20.00,0.90513,Dy_auto
17,48.3,30.499,631.03,20.00,1.1198,Dy_auto
18,61.6,38.022,617.33,20.00,1.396,Dy_auto
19,78.5,47.251,602.07,20.00,1.7348,Dy_auto
20,100,58.774,587.7,20.00,2.1579,Dy_auto


==> data/rheology/2022-07-01_08_fibres_D=50um_L=1000um_phi=12_2__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-07-01_08_fibres_D=50um_L=1000um_phi=12.2%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,3.4978,3498.6,20.00,0.12842,Dy_auto
2,1.27,3.9801,3124.4,20.00,0.14613,Dy_auto
3,1.62,4.4647,2749.9,20.00,0.16392,Dy_auto
4,2.07,5.1486,2488.5,20.00,0.18904,Dy_auto
5,2.64,6.0052,2277.7,20.00,0.22049,Dy_auto
6,3.36,6.7041,1995.4,20.00,0.24615,Dy_auto
7,4.28,7.9363,1853.7,20.00,0.29139,Dy_auto
8,5.46,9.2464,1694.8,20.00,0.33949,Dy_auto
9,6.95,10.693,1538.2,20.00,0.39262,Dy_auto
10,8.86,12.835,1448.8,20.00,0.47123,Dy_auto
11,11.3,15.056,1333.8,20.00,0.5528,Dy_auto
12,14.4,18.31,1272.8,20.00,0.67227,Dy_auto
13,18.3,21.598,1178.3,20.00,0.79298,Dy_auto
14,23.4,25.912,1109.3,20.00,0.95137,Dy_auto
15,29.8,31.46,1057,20.00,1.1551,Dy_auto
16,37.9,38.15,1005.8,20.00,1.4007,Dy_auto
17,48.3,45.708,945.75,20.00,1.6782,Dy_auto
18,61.6,55.071,894.23,20.00,2.022,Dy_auto
19,78.5,67.439,859.33,20.00,2.4761,Dy_auto
20,100,82.977,829.74,20.00,3.0465,Dy_auto


==> data/rheology/2022-07-01_09_fibres_D=50um_L=1000um_phi=13_5__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-07-01_09_fibres_D=50um_L=1000um_phi=13.5%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,16.786,16788,19.97,0.6163,Dy_auto
2,1.27,18.121,14222,19.98,0.66532,Dy_auto
3,1.62,10.673,6572.7,20.00,0.39187,Dy_auto
4,2.07,10.238,4947.8,20.00,0.37588,Dy_auto
5,2.64,11.287,4280.9,20.00,0.41441,Dy_auto
6,3.36,13.073,3891,20.00,0.47998,Dy_auto
7,4.28,13.605,3177.7,20.00,0.49951,Dy_auto
8,5.46,15.789,2894.1,20.00,0.5797,Dy_auto
9,6.95,17.783,2557.9,20.00,0.65291,Dy_auto
10,8.86,20.583,2323.5,20.00,0.75574,Dy_auto
11,11.3,23.923,2119.2,20.00,0.87836,Dy_auto
12,14.4,28.349,1970.8,20.00,1.0409,Dy_auto
13,18.3,33.291,1816.2,20.00,1.2223,Dy_auto
14,23.4,39.531,1692.5,20.00,1.4514,Dy_auto
15,29.8,46.863,1574.6,20.00,1.7206,Dy_auto
16,37.9,56.059,1478,20.00,2.0582,Dy_auto
17,48.3,67.288,1392.2,20.00,2.4705,Dy_auto
18,61.6,80.623,1309.1,20.00,2.9601,Dy_auto
19,78.5,96.731,1232.6,20.00,3.5515,Dy_auto
20,100,116.54,1165.4,20.00,4.2789,Dy_auto


==> data/rheology/2022-07-05_01_fibres_D=20um_L=160um_phi=6_3__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-07-05_01_fibres_D=20um_L=160um_phi=6.3%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,0.36879,368.84,19.97,0.013541,Dy_auto
2,1.27,0.47047,369.2,19.98,0.017274,Dy_auto
3,1.62,0.59004,363.35,19.99,0.021664,Dy_auto
4,2.07,0.74947,362.18,19.99,0.027518,Dy_auto
5,2.64,0.94811,359.55,19.99,0.034811,Dy_auto
6,3.36,1.1986,356.74,20.00,0.044008,Dy_auto
7,4.28,1.53,357.35,20.00,0.056174,Dy_auto
8,5.46,1.9266,353.12,20.00,0.070738,Dy_auto
9,6.95,2.4426,351.32,20.00,0.08968,Dy_auto
10,8.86,3.1028,350.21,20.00,0.11392,Dy_auto
11,11.3,3.9518,350.05,20.00,0.14509,Dy_auto
12,14.4,5.0208,349.01,20.00,0.18434,Dy_auto
13,18.3,6.393,348.75,20.00,0.23473,Dy_auto
14,23.4,8.1381,348.38,20.00,0.2988,Dy_auto
15,29.8,10.377,348.6,20.00,0.38099,Dy_auto
16,37.9,13.236,348.94,20.00,0.48596,Dy_auto
17,48.3,16.874,349.11,20.00,0.61954,Dy_auto
18,61.6,21.467,348.54,20.00,0.78817,Dy_auto
19,78.5,27.333,348.26,20.00,1.0035,Dy_auto
20,100,34.787,347.83,20.00,1.2772,Dy_auto


==> data/rheology/2022-07-05_02_fibres_D=20um_L=160um_phi=10_4__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-07-05_02_fibres_D=20um_L=160um_phi=10.4%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,0.46641,466.47,19.99,0.017125,Dy_auto
2,1.27,0.60129,471.87,20.00,0.022077,Dy_auto
3,1.62,0.74053,456.05,20.00,0.027189,Dy_auto
4,2.07,0.93696,452.82,20.00,0.034401,Dy_auto
5,2.64,1.1848,449.34,20.00,0.043499,Dy_auto
6,3.36,1.5056,448.11,20.00,0.05528,Dy_auto
7,4.28,1.9383,452.74,20.00,0.071168,Dy_auto
8,5.46,2.4439,447.95,20.00,0.089729,Dy_auto
9,6.95,3.0809,443.15,20.00,0.11312,Dy_auto
10,8.86,3.9031,440.59,20.00,0.14331,Dy_auto
11,11.3,4.956,439,20.00,0.18196,Dy_auto
12,14.4,6.3102,438.64,20.00,0.23168,Dy_auto
13,18.3,7.9489,433.62,20.00,0.29185,Dy_auto
14,23.4,10.244,438.55,20.00,0.37611,Dy_auto
15,29.8,12.823,430.79,20.00,0.47079,Dy_auto
16,37.9,16.205,427.23,20.00,0.59498,Dy_auto
17,48.3,20.616,426.53,20.00,0.75693,Dy_auto
18,61.6,26.21,425.57,20.00,0.96232,Dy_auto
19,78.5,33.423,425.86,20.00,1.2272,Dy_auto
20,100,42.265,422.6,20.00,1.5518,Dy_auto


==> data/rheology/2022-07-05_03_fibres_D=20um_L=400um_phi=2_7__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-07-05_03_fibres_D=20um_L=400um_phi=2.7%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,0.30218,302.23,19.99,0.011095,Dy_auto
2,1.27,0.38018,298.37,19.99,0.013959,Dy_auto
3,1.62,0.48141,296.47,19.99,0.017676,Dy_auto
4,2.07,0.60663,293.15,19.99,0.022273,Dy_auto
5,2.64,0.76675,290.77,19.99,0.028152,Dy_auto
6,3.36,0.96635,287.6,20.00,0.03548,Dy_auto
7,4.28,1.2204,285.02,20.00,0.044808,Dy_auto
8,5.46,1.5389,282.04,20.00,0.056502,Dy_auto
9,6.95,1.9465,279.96,20.00,0.071468,Dy_auto
10,8.86,2.4588,277.53,20.00,0.090276,Dy_auto
11,11.3,3.1142,275.84,20.00,0.11434,Dy_auto
12,14.4,3.9501,274.58,20.00,0.14503,Dy_auto
13,18.3,5.0184,273.75,20.00,0.18426,Dy_auto
14,23.4,6.3883,273.47,20.00,0.23455,Dy_auto
15,29.8,8.1515,273.85,20.00,0.29929,Dy_auto
16,37.9,10.418,274.64,20.00,0.38249,Dy_auto
17,48.3,13.338,275.96,20.00,0.48973,Dy_auto
18,61.6,17.095,277.55,20.00,0.62764,Dy_auto
19,78.5,21.931,279.42,20.00,0.8052,Dy_auto
20,100,28.105,281.02,20.00,1.0319,Dy_auto


==> data/rheology/2022-07-05_04_fibres_D=20um_L=760um_phi=4_7__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-07-05_04_fibres_D=20um_L=760um_phi=4.7%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,0.47156,471.62,19.99,0.017314,Dy_auto
2,1.27,0.607,476.33,19.99,0.022287,Dy_auto
3,1.62,0.75877,467.28,19.99,0.027859,Dy_auto
4,2.07,0.94514,456.76,19.99,0.034701,Dy_auto
5,2.64,1.1996,454.95,20.00,0.044045,Dy_auto
6,3.36,1.498,445.82,20.00,0.055,Dy_auto
7,4.28,1.8964,442.94,20.00,0.069629,Dy_auto
8,5.46,2.3757,435.43,20.00,0.087227,Dy_auto
9,6.95,3.0095,432.86,20.00,0.1105,Dy_auto
10,8.86,3.7945,428.32,20.00,0.13932,Dy_auto
11,11.3,4.7793,423.36,20.00,0.17548,Dy_auto
12,14.4,6.027,418.96,20.00,0.22129,Dy_auto
13,18.3,7.6231,415.84,20.00,0.27989,Dy_auto
14,23.4,9.636,412.51,20.00,0.35379,Dy_auto
15,29.8,12.202,409.92,20.00,0.44799,Dy_auto
16,37.9,15.447,407.23,20.00,0.56713,Dy_auto
17,48.3,19.546,404.39,20.00,0.71764,Dy_auto
18,61.6,24.705,401.11,20.00,0.90705,Dy_auto
19,78.5,31.227,397.88,20.00,1.1465,Dy_auto
20,100,39.477,394.73,20.00,1.4494,Dy_auto


==> data/rheology/2022-07-05_06_fibres_D=50um_L=100um_phi=14_6__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-07-05_06_fibres_D=50um_L=100um_phi=14.6%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,0.48631,486.39,19.98,0.017855,Dy_auto
2,1.27,0.64378,505.21,19.98,0.023637,Dy_auto
3,1.62,0.78738,484.9,19.99,0.028909,Dy_auto
4,2.07,1.0141,490.08,19.99,0.037233,Dy_auto
5,2.64,1.2918,489.91,19.99,0.047431,Dy_auto
6,3.36,1.633,486.02,20.00,0.059958,Dy_auto
7,4.28,2.0532,479.56,20.00,0.075385,Dy_auto
8,5.46,2.6328,482.55,20.00,0.096666,Dy_auto
9,6.95,3.3274,478.6,20.00,0.12217,Dy_auto
10,8.86,4.2482,479.53,20.00,0.15598,Dy_auto
11,11.3,5.3939,477.81,20.00,0.19804,Dy_auto
12,14.4,6.8732,477.78,20.00,0.25236,Dy_auto
13,18.3,8.7498,477.31,20.00,0.32126,Dy_auto
14,23.4,11.128,476.38,20.00,0.40857,Dy_auto
15,29.8,14.158,475.64,20.00,0.51982,Dy_auto
16,37.9,18.019,475.07,20.00,0.66159,Dy_auto
17,48.3,22.943,474.67,20.00,0.84236,Dy_auto
18,61.6,29.211,474.29,20.00,1.0725,Dy_auto
19,78.5,37.237,474.46,20.00,1.3672,Dy_auto
20,100,47.428,474.23,20.00,1.7413,Dy_auto


==> data/rheology/2022-07-06_01_fibres_D=50um_L=200um_phi=4_9__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-07-06_01_fibres_D=50um_L=200um_phi=4.9%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,0.31812,318.17,19.99,0.01168,Dy_auto
2,1.27,0.40504,317.87,19.99,0.014871,Dy_auto
3,1.62,0.51627,317.92,19.99,0.018955,Dy_auto
4,2.07,0.6569,317.44,19.99,0.024118,Dy_auto
5,2.64,0.83573,316.93,19.99,0.030685,Dy_auto
6,3.36,1.0661,317.26,19.99,0.039141,Dy_auto
7,4.28,1.3544,316.32,19.99,0.049729,Dy_auto
8,5.46,1.724,315.96,19.99,0.063296,Dy_auto
9,6.95,2.1976,316.07,20.00,0.080685,Dy_auto
10,8.86,2.7961,315.6,20.00,0.10266,Dy_auto
11,11.3,3.561,315.42,20.00,0.13074,Dy_auto
12,14.4,4.541,315.65,20.00,0.16673,Dy_auto
13,18.3,5.7782,315.2,20.00,0.21215,Dy_auto
14,23.4,7.3578,314.98,20.00,0.27015,Dy_auto
15,29.8,9.3726,314.87,20.00,0.34412,Dy_auto
16,37.9,11.937,314.71,20.00,0.43829,Dy_auto
17,48.3,15.203,314.54,20.00,0.5582,Dy_auto
18,61.6,19.358,314.3,20.00,0.71076,Dy_auto
19,78.5,24.654,314.12,20.00,0.90518,Dy_auto
20,100,31.391,313.87,20.00,1.1525,Dy_auto


==> data/rheology/2022-07-06_02_fibres_D=50um_L=200um_phi=8_1__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-07-06_02_fibres_D=50um_L=200um_phi=8.1%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,0.37922,379.27,20.00,0.013923,Dy_auto
2,1.27,0.48217,378.41,20.00,0.017703,Dy_auto
3,1.62,0.61329,377.67,20.00,0.022518,Dy_auto
4,2.07,0.78013,377,20.00,0.028643,Dy_auto
5,2.64,0.98906,375.1,20.00,0.036314,Dy_auto
6,3.36,1.2579,374.37,20.00,0.046186,Dy_auto
7,4.28,1.5988,373.39,20.00,0.0587,Dy_auto
8,5.46,2.0325,372.54,20.00,0.074627,Dy_auto
9,6.95,2.584,371.67,20.00,0.094874,Dy_auto
10,8.86,3.2914,371.51,20.00,0.12085,Dy_auto
11,11.3,4.1817,370.41,20.00,0.15354,Dy_auto
12,14.4,5.3261,370.23,20.00,0.19555,Dy_auto
13,18.3,6.7769,369.68,20.00,0.24882,Dy_auto
14,23.4,8.6242,369.19,20.00,0.31664,Dy_auto
15,29.8,10.977,368.77,20.00,0.40303,Dy_auto
16,37.9,13.977,368.5,20.00,0.51319,Dy_auto
17,48.3,17.806,368.38,20.00,0.65374,Dy_auto
18,61.6,22.676,368.16,20.00,0.83255,Dy_auto
19,78.5,28.86,367.72,20.00,1.0596,Dy_auto
20,100,36.749,367.45,20.00,1.3493,Dy_auto


==> data/rheology/2022-07-06_03_fibres_D=50um_L=200um_phi=13_3__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-07-06_03_fibres_D=50um_L=200um_phi=13.3%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,0.46761,467.69,19.99,0.017169,Dy_auto
2,1.27,0.59307,465.4,19.99,0.021775,Dy_auto
3,1.62,0.75132,462.68,19.99,0.027585,Dy_auto
4,2.07,0.95317,460.63,19.99,0.034997,Dy_auto
5,2.64,1.2084,458.26,19.99,0.044367,Dy_auto
6,3.36,1.5323,456.03,20.00,0.05626,Dy_auto
7,4.28,1.947,454.73,20.00,0.071486,Dy_auto
8,5.46,2.4702,452.74,20.00,0.090696,Dy_auto
9,6.95,3.1425,451.99,20.00,0.11538,Dy_auto
10,8.86,3.9834,449.65,20.00,0.14625,Dy_auto
11,11.3,5.067,448.82,20.00,0.18604,Dy_auto
12,14.4,6.4379,447.52,20.00,0.23637,Dy_auto
13,18.3,8.1905,446.8,20.00,0.30072,Dy_auto
14,23.4,10.427,446.36,20.00,0.38282,Dy_auto
15,29.8,13.264,445.59,20.00,0.48698,Dy_auto
16,37.9,16.877,444.94,20.00,0.61964,Dy_auto
17,48.3,21.472,444.24,20.00,0.78835,Dy_auto
18,61.6,27.321,443.59,20.00,1.0031,Dy_auto
19,78.5,34.764,442.94,20.00,1.2764,Dy_auto
20,100,44.233,442.29,20.00,1.624,Dy_auto


==> data/rheology/2022-07-06_04_fibres_D=50um_L=400um_phi=6_3__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-07-06_04_fibres_D=50um_L=400um_phi=6.3%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,1,0.36396,364.02,19.97,0.013363,Dy_auto
2,1.27,0.46384,364.03,19.97,0.01703,Dy_auto
3,1.62,0.58706,361.52,19.98,0.021554,Dy_auto
4,2.07,0.7457,360.36,19.98,0.027379,Dy_auto
5,2.64,0.94474,358.29,19.99,0.034687,Dy_auto
6,3.36,1.2345,367.35,19.99,0.045325,Dy_auto
7,4.28,1.5351,358.54,19.99,0.056362,Dy_auto
8,5.46,1.9385,355.29,19.99,0.071173,Dy_auto
9,6.95,2.4574,353.45,19.99,0.090226,Dy_auto
10,8.86,3.1117,351.23,19.99,0.11425,Dy_auto
11,11.3,3.9581,350.61,20.00,0.14532,Dy_auto
12,14.4,5.0365,350.1,20.00,0.18492,Dy_auto
13,18.3,6.3956,348.89,20.00,0.23482,Dy_auto
14,23.4,8.1409,348.5,20.00,0.2989,Dy_auto
15,29.8,10.355,347.87,20.00,0.38018,Dy_auto
16,37.9,13.167,347.13,20.00,0.48343,Dy_auto
17,48.3,16.756,346.66,20.00,0.6152,Dy_auto
18,61.6,21.328,346.28,20.00,0.78307,Dy_auto
19,78.5,27.137,345.76,20.00,0.99635,Dy_auto
20,100,34.541,345.38,20.00,1.2682,Dy_auto


==> data/rheology/2022-07-06_05_fibres_D=50um_L=1000um_phi=1_4__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-07-06_05_fibres_D=50um_L=1000um_phi=1.4%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,0.999,0.44752,447.89,19.99,0.016431,Dy_auto
2,1.27,0.55205,433.47,20.00,0.020269,Dy_auto
3,1.62,0.6379,392.98,20.00,0.023421,Dy_auto
4,2.07,0.78035,377.19,20.00,0.028651,Dy_auto
5,2.64,0.96691,366.75,20.00,0.035501,Dy_auto
6,3.36,1.161,345.56,20.00,0.042626,Dy_auto
7,4.28,1.4932,348.78,20.00,0.054826,Dy_auto
8,5.46,1.805,330.85,20.00,0.066273,Dy_auto
9,6.95,2.26,325.09,20.00,0.082979,Dy_auto
10,8.86,2.8095,317.14,20.00,0.10315,Dy_auto
11,11.3,3.5287,312.57,20.00,0.12956,Dy_auto
12,14.4,4.4566,309.81,20.00,0.16363,Dy_auto
13,18.3,5.637,307.49,20.00,0.20697,Dy_auto
14,23.4,7.1005,303.96,20.00,0.2607,Dy_auto
15,29.8,8.9571,300.92,20.00,0.32887,Dy_auto
16,37.9,11.377,299.94,20.00,0.41772,Dy_auto
17,48.3,14.403,297.98,20.00,0.52881,Dy_auto
18,61.6,18.281,296.8,20.00,0.67119,Dy_auto
19,78.5,23.191,295.48,20.00,0.85148,Dy_auto
20,100,29.429,294.26,20.00,1.0805,Dy_auto


==> data/rheology/2022-07-06_06_fibres_D=50um_L=1000um_phi=2_7__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-07-06_06_fibres_D=50um_L=1000um_phi=2.7%_PWZ_h=1mm
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,0.999,0.65021,650.93,19.99,0.023873,Dy_auto
2,1.27,0.71265,559.68,20.00,0.026165,Dy_auto
3,1.62,0.84068,517.97,20.00,0.030866,Dy_auto
4,2.07,0.96108,464.6,20.00,0.035287,Dy_auto
5,2.64,1.2049,457.05,20.00,0.044238,Dy_auto
6,3.36,1.3819,411.33,20.00,0.050738,Dy_auto
7,4.28,1.7386,406.1,20.00,0.063836,Dy_auto
8,5.46,2.1373,391.77,20.00,0.078473,Dy_auto
9,6.95,2.645,380.45,20.00,0.097114,Dy_auto
10,8.86,3.2771,369.94,20.00,0.12032,Dy_auto
11,11.3,4.0749,360.94,20.00,0.14961,Dy_auto
12,14.4,5.0201,348.98,20.00,0.18432,Dy_auto
13,18.3,6.2713,342.1,20.00,0.23026,Dy_auto
14,23.4,7.8601,336.51,20.00,0.28859,Dy_auto
15,29.8,9.8038,329.36,20.00,0.35995,Dy_auto
16,37.9,12.205,321.79,20.00,0.44812,Dy_auto
17,48.3,15.426,319.15,20.00,0.56637,Dy_auto
18,61.6,19.499,316.59,20.00,0.71592,Dy_auto
19,78.5,24.712,314.86,20.00,0.90731,Dy_auto
20,100,31.295,312.91,20.00,1.149,Dy_auto


==> data/rheology/2022-07-06_07_fibres_D=50um_L=1000um_phi=4_5__PWZ_h=1mm.csv <==
# Project: Virgile's rheometry process
# 
# Test: 2022-07-06_07_fibres_D=50um_L=1000um_phi=4.5%_PWZ_h=1mm 1
# 
# Result: Viscosity curve 1
# 
# Interval and data points: 1 20
# Interval data: Point No. Shear Rate Shear Stress Viscosity Temperature Torque Status
#        
#   [1/s] [Pa] [mPa·s] [°C] [mN·m] 
1,0.999,0.86873,869.85,20.00,0.031896,Dy_auto
2,1.27,0.99937,784.89,20.00,0.036693,Dy_auto
3,1.62,1.2663,780.28,20.00,0.046494,Dy_auto
4,2.07,1.2974,627.21,20.00,0.047636,Dy_auto
5,2.64,1.8387,697.46,20.00,0.06751,Dy_auto
6,3.36,1.9013,565.93,20.00,0.069808,Dy_auto
7,4.28,2.1519,502.63,20.00,0.079008,Dy_auto
8,5.46,2.6904,493.14,20.00,0.09878,Dy_auto
9,6.95,3.3146,476.79,20.00,0.1217,Dy_auto
10,8.86,3.9633,447.38,20.00,0.14551,Dy_auto
11,11.3,4.8419,428.9,20.00,0.17777,Dy_auto
12,14.4,5.963,414.54,20.00,0.21894,Dy_auto
13,18.3,7.3816,402.7,20.00,0.27102,Dy_auto
14,23.4,9.1932,393.58,20.00,0.33754,Dy_auto
15,29.8,11.476,385.52,20.00,0.42134,Dy_auto
16,37.9,14.384,379.22,20.00,0.5281,Dy_auto
17,48.3,18.051,373.46,20.00,0.66274,Dy_auto
18,61.6,22.651,367.78,20.00,0.83165,Dy_auto
19,78.5,28.426,362.18,20.00,1.0437,Dy_auto
20,100,35.919,359.16,20.00,1.3188,Dy_auto

